Double Oracle Algorithm for Computing Equilibria in Continuous Games

Many efficient algorithms have been designed to recover Nash equilibria of various classes of finite games. Special classes of continuous games with infinite strategy spaces, such as polynomial games, can be solved by semidefinite programming. In general, however, continuous games are not directly amenable to computational procedures. In this contribution, we develop an iterative strategy generation technique for finding a Nash equilibrium in a whole class of continuous two-person zero-sum games with compact strategy sets. The procedure, which is called the double oracle algorithm, has been successfully applied to large finite games in the past. We prove the convergence of the double oracle algorithm to a Nash equilibrium. Moreover, the algorithm is guaranteed to recover an approximate equilibrium in finitely-many steps. Our numerical experiments show that it outperforms fictitious play on several examples of games appearing in the literature. In particular, we provide a detailed analysis of experiments with a version of the continuous Colonel Blotto game.

==> Game_6_Fun.csv <==
-2.25,-2.5,-0.46292
-2.25,-2.4133,-0.58184
-2.25,-2.3265,-0.8511
-2.25,-2.2398,-1.2436
-2.25,-2.1531,-1.6922
-2.25,-2.0663,-2.1105
-2.25,-1.9796,-2.4187
-2.25,-1.8929,-2.5683
-2.25,-1.8061,-2.5565
-2.25,-1.7194,-2.4269
-2.25,-1.6327,-2.2558
-2.25,-1.5459,-2.128
-2.25,-1.4592,-2.1104
-2.25,-1.3724,-2.2315
-2.25,-1.2857,-2.4718
-2.25,-1.199,-2.7701
-2.25,-1.1122,-3.0422
-2.25,-1.0255,-3.2069
-2.25,-0.93878,-3.2112
-2.25,-0.85204,-3.0465
-2.25,-0.76531,-2.7517
-2.25,-0.67857,-2.4009
-2.25,-0.59184,-2.0806
-2.25,-0.5051,-1.8634
-2.25,-0.41837,-1.7855
-2.25,-0.33163,-1.8356
-2.25,-0.2449,-1.959
-2.25,-0.15816,-2.0747
-2.25,-0.071429,-2.1005
-2.25,0.015306,-1.9793
-2.25,0.10204,-1.6967
-2.25,0.18878,-1.2861
-2.25,0.27551,-0.81869
-2.25,0.36224,-0.38187
-2.25,0.44898,-0.052533
-2.25,0.53571,0.12619
-2.25,0.62245,0.15787
-2.25,0.70918,0.091264
-2.25,0.79592,0.0047306
-2.25,0.88265,-0.018416
-2.25,0.96939,0.083864
-2.25,1.0561,0.33273
-2.25,1.1429,0.7015
-2.25,1.2296,1.1236
-2.25,1.3163,1.5126
-2.25,1.4031,1.789
-2.25,1.4898,1.9041
-2.25,1.5765,1.8552
-2.25,1.6633,1.6858
-2.25,1.75,1.4724
-2.1531,-2.5,-0.96745
-2.1531,-2.4133,-1.1884
-2.1531,-2.3265,-1.5296
-2.1531,-2.2398,-1.9354
-2.1531,-2.1531,-2.3287
-2.1531,-2.0663,-2.6327
-2.1531,-1.9796,-2.7936
-2.1531,-1.8929,-2.7956
-2.1531,-1.8061,-2.6654
-2.1531,-1.7194,-2.4645
-2.1531,-1.6327,-2.2704
-2.1531,-1.5459,-2.1545
-2.1531,-1.4592,-2.161
-2.1531,-1.3724,-2.2935
-2.1531,-1.2857,-2.5147
-2.1531,-1.199,-2.7564
-2.1531,-1.1122,-2.94
-2.1531,-1.0255,-2.9995
-2.1531,-0.93878,-2.9004
-2.1531,-0.85204,-2.6505
-2.1531,-0.76531,-2.2971
-2.1531,-0.67857,-1.9141
-2.1531,-0.59184,-1.5802
-2.1531,-0.5051,-1.3561
-2.1531,-0.41837,-1.2677
-2.1531,-0.33163,-1.298
-2.1531,-0.2449,-1.3929
-2.1531,-0.15816,-1.4774
-2.1531,-0.071429,-1.4774
-2.1531,0.015306,-1.3422
-2.1531,0.10204,-1.0591
-2.1531,0.18878,-0.65812
-2.1531,0.27551,-0.20318
-2.1531,0.36224,0.22595
-2.1531,0.44898,0.5566
-2.1531,0.53571,0.74396
-2.1531,0.62245,0.78379
-2.1531,0.70918,0.7133
-2.1531,0.79592,0.59987
-2.1531,0.88265,0.5211
-2.1531,0.96939,0.54178
-2.1531,1.0561,0.6947
-2.1531,1.1429,0.97081
-2.1531,1.2296,1.3215
-2.1531,1.3163,1.6727
-2.1531,1.4031,1.9462
-2.1531,1.4898,2.0821
-2.1531,1.5765,2.0566
-2.1531,1.6633,1.8883
-2.1531,1.75,1.633
-2.0561,-2.5,-1.4561
-2.0561,-2.4133,-1.7476
-2.0561,-2.3265,-2.1066
-2.0561,-2.2398,-2.4645
-2.0561,-2.1531,-2.75
-2.0561,-2.0663,-2.9079
-2.0561,-1.9796,-2.9145
-2.0561,-1.8929,-2.7836
-2.0561,-1.8061,-2.5631
-2.0561,-1.7194,-2.3213
-2.0561,-1.6327,-2.1281
-2.0561,-1.5459,-2.0362
-2.0561,-1.4592,-2.0663
-2.0561,-1.3724,-2.2013
-2.0561,-1.2857,-2.3916
-2.0561,-1.199,-2.5683
-2.0561,-1.1122,-2.6624
-2.0561,-1.0255,-2.6241
-2.0561,-0.93878,-2.4364
-2.0561,-0.85204,-2.1199
-2.0561,-0.76531,-1.7278
-2.0561,-0.67857,-1.3311
-2.0561,-0.59184,-0.99958
-2.0561,-0.5051,-0.78299
-2.0561,-0.41837,-0.69758
-2.0561,-0.33163,-0.72203
-2.0561,-0.2449,-0.80363
-2.0561,-0.15816,-0.87309
-2.0561,-0.071429,-0.86391
-2.0561,0.015306,-0.73102
-2.0561,0.10204,-0.46346
-2.0561,0.18878,-0.087808
-2.0561,0.27551,0.33881
-2.0561,0.36224,0.74405
-2.0561,0.44898,1.0598
-2.0561,0.53571,1.2408
-2.0561,0.62245,1.2763
-2.0561,0.70918,1.1933
-2.0561,0.79592,1.0483
-2.0561,0.88265,0.91195
-2.0561,0.96939,0.84918
-2.0561,1.0561,0.90132
-2.0561,1.1429,1.0744
-2.0561,1.2296,1.3377
-2.0561,1.3163,1.6314
-2.0561,1.4031,1.8836
-2.0561,1.4898,2.0298
-2.0561,1.5765,2.0301
-2.0561,1.6633,1.8808
-2.0561,1.75,1.6152
-1.9592,-2.5,-1.8907
-1.9592,-2.4133,-2.2028
-1.9592,-2.3265,-2.5202
-1.9592,-2.2398,-2.7774
-1.9592,-2.1531,-2.921
-1.9592,-2.0663,-2.9231
-1.9592,-1.9796,-2.789
-1.9592,-1.8929,-2.5551
-1.9592,-1.8061,-2.2801
-1.9592,-1.7194,-2.0294
-1.9592,-1.6327,-1.8586
-1.9592,-1.5459,-1.7993
-1.9592,-1.4592,-1.8505
-1.9592,-1.3724,-1.9798
-1.9592,-1.2857,-2.1312
-1.9592,-1.199,-2.24
-1.9592,-1.1122,-2.2498
-1.9592,-1.0255,-2.1268
-1.9592,-0.93878,-1.8693
-1.9592,-0.85204,-1.508
-1.9592,-0.76531,-1.0986
-1.9592,-0.67857,-0.70741
-1.9592,-0.59184,-0.39495
-1.9592,-0.5051,-0.20034
-1.9592,-0.41837,-0.13165
-1.9592,-0.33163,-0.16416
-1.9592,-0.2449,-0.24699
-1.9592,-0.15816,-0.31657
-1.9592,-0.071429,-0.31333
-1.9592,0.015306,-0.19739
-1.9592,0.10204,0.040892
-1.9592,0.18878,0.3781
-1.9592,0.27551,0.76353
-1.9592,0.36224,1.132
-1.9592,0.44898,1.4203
-1.9592,0.53571,1.5835
-1.9592,0.62245,1.6059
-1.9592,0.70918,1.5054
-1.9592,0.79592,1.3281
-1.9592,0.88265,1.1368
-1.9592,0.96939,0.99445
-1.9592,1.0561,0.94781
-1.9592,1.1429,1.0154
-1.9592,1.2296,1.1824
-1.9592,1.3163,1.4051
-1.9592,1.4031,1.6214
-1.9592,1.4898,1.7674
-1.9592,1.5765,1.7935
-1.9592,1.6633,1.6779
-1.9592,1.75,1.4315
-1.8622,-2.5,-2.2254
-1.8622,-2.4133,-2.5009
-1.8622,-2.3265,-2.7242
-1.8622,-2.2398,-2.8453
-1.8622,-2.1531,-2.8356
-1.8622,-2.0663,-2.6948
-1.8622,-1.9796,-2.4509
-1.8622,-1.8929,-2.1536
-1.8622,-1.8061,-1.8626
-1.8622,-1.7194,-1.6327
-1.8622,-1.6327,-1.5012
-1.8622,-1.5459,-1.4789
-1.8622,-1.4592,-1.5473
-1.8622,-1.3724,-1.6639
-1.8622,-1.2857,-1.772
-1.8622,-1.199,-1.8151
-1.8622,-1.1122,-1.7504
-1.8622,-1.0255,-1.5598
-1.8622,-0.93878,-1.2541
-1.8622,-0.85204,-0.87076
-1.8622,-0.76531,-0.46544
-1.8622,-0.67857,-0.098445
-1.8622,-0.59184,0.17936
-1.8622,-0.5051,0.33861
-1.8622,-0.41837,0.37819
-1.8622,-0.33163,0.32531
-1.8622,-0.2449,0.22858
-1.8622,-0.15816,0.14603
-1.8622,-0.071429,0.13085
-1.8622,0.015306,0.21827
-1.8622,0.10204,0.41684
-1.8622,0.18878,0.70611
-1.8622,0.27551,1.0414
-1.8622,0.36224,1.3643
-1.8622,0.44898,1.6169
-1.8622,0.53571,1.7551
-1.8622,0.62245,1.7597
-1.8622,0.70918,1.6406
-1.8622,0.79592,1.4343
-1.8622,0.88265,1.1953
-1.8622,0.96939,0.98257
-1.8622,1.0561,0.84559
-1.8622,1.1429,0.8122
-1.8622,1.2296,0.88204
-1.8622,1.3163,1.0266
-1.8622,1.4031,1.1964
-1.8622,1.4898,1.3327
-1.8622,1.5765,1.3822
-1.8622,1.6633,1.3098
-1.8622,1.75,1.1074
-1.7653,-2.5,-2.4152
-1.7653,-2.4133,-2.6021
-1.7653,-2.3265,-2.6958
-1.7653,-2.2398,-2.6687
-1.7653,-2.1531,-2.5179
-1.7653,-2.0663,-2.2657
-1.7653,-1.9796,-1.9545
-1.7653,-1.8929,-1.6375
-1.7653,-1.8061,-1.3668
-1.7653,-1.7194,-1.1818
-1.7653,-1.6327,-1.1004
-1.7653,-1.5459,-1.1152
-1.7653,-1.4592,-1.1952
-1.7653,-1.3724,-1.2935
-1.7653,-1.2857,-1.3574
-1.7653,-1.199,-1.341
-1.7653,-1.1122,-1.2157
-1.7653,-1.0255,-0.97689
-1.7653,-0.93878,-0.64515
-1.7653,-0.85204,-0.26197
-1.7653,-0.76531,0.11941
-1.7653,-0.67857,0.44577
-1.7653,-0.59184,0.67568
-1.7653,-0.5051,0.78859
-1.7653,-0.41837,0.78924
-1.7653,-0.33163,0.70639
-1.7653,-0.2449,0.58607
-1.7653,-0.15816,0.48101
-1.7653,-0.071429,0.43853
-1.7653,0.015306,0.48969
-1.7653,0.10204,0.64213
-1.7653,0.18878,0.87817
-1.7653,0.27551,1.1587
-1.7653,0.36224,1.4319
-1.7653,0.44898,1.6448
-1.7653,0.53571,1.7553
-1.7653,0.62245,1.7415
-1.7653,0.70918,1.6066
-1.7653,0.79592,1.3784
-1.7653,0.88265,1.1027
-1.7653,0.96939,0.83335
-1.7653,1.0561,0.6199
-1.7653,1.1429,0.49665
-1.7653,1.2296,0.47493
-1.7653,1.3163,0.54071
-1.7653,1.4031,0.65791
-1.7653,1.4898,0.77666
-1.7653,1.5765,0.84478
-1.7653,1.6633,0.81975
-1.7653,1.75,0.67845
-1.6684,-2.5,-2.4249
-1.6684,-2.4133,-2.4883
-1.6684,-2.3265,-2.4403
-1.6684,-2.2398,-2.2773
-1.6684,-2.1531,-2.0179
-1.6684,-2.0663,-1.699
-1.6684,-1.9796,-1.3678
-1.6684,-1.8929,-1.0725
-1.6684,-1.8061,-0.852
-1.6684,-1.7194,-0.728
-1.6684,-1.6327,-0.70062
-1.6684,-1.5459,-0.74858
-1.6684,-1.4592,-0.83382
-1.6684,-1.3724,-0.90979
-1.6684,-1.2857,-0.93142
-1.6684,-1.199,-0.86484
-1.6684,-1.1122,-0.69471
-1.6684,-1.0255,-0.42772
-1.6684,-0.93878,-0.091327
-1.6684,-0.85204,0.27175
-1.6684,-0.76531,0.61233
-1.6684,-0.67857,0.88491
-1.6684,-0.59184,1.0571
-1.6684,-0.5051,1.1161
-1.6684,-0.41837,1.0714
-1.6684,-0.33163,0.95249
-1.6684,-0.2449,0.80262
-1.6684,-0.15816,0.66943
-1.6684,-0.071429,0.59486
-1.6684,0.015306,0.60625
-1.6684,0.10204,0.71046
-1.6684,0.18878,0.89235
-1.6684,0.27551,1.118
-1.6684,0.36224,1.3416
-1.6684,0.44898,1.5154
-1.6684,0.53571,1.5995
-1.6684,0.62245,1.5704
-1.6684,0.70918,1.4259
-1.6684,0.79592,1.1857
-1.6684,0.88265,0.88732
-1.6684,0.96939,0.57835
-1.6684,1.0561,0.3064
-1.6684,1.1429,0.10936
-1.6684,1.2296,0.0074931
-1.6684,1.3163,-0.00063659
-1.6684,1.4031,0.062296
-1.6684,1.4898,0.15734
-1.6684,1.5765,0.23764
-1.6684,1.6633,0.25854
-1.6684,1.75,0.18714
-1.5714,-2.5,-2.2397
-1.5714,-2.4133,-2.1687
-1.5714,-2.3265,-1.9922
-1.5714,-2.2398,-1.7268
-1.5714,-2.1531,-1.4053
-1.5714,-2.0663,-1.0696
-1.5714,-1.9796,-0.76358
-1.5714,-1.8929,-0.52404
-1.5714,-1.8061,-0.37392
-1.5714,-1.7194,-0.31797
-1.5714,-1.6327,-0.34197
-1.5714,-1.5459,-0.41574
-1.5714,-1.4592,-0.4992
-1.5714,-1.3724,-0.55044
-1.5714,-1.2857,-0.53409
-1.5714,-1.199,-0.42845
-1.5714,-1.1122,-0.22989
-1.5714,-1.0255,0.046194
-1.5714,-0.93878,0.36829
-1.5714,-0.85204,0.6947
-1.5714,-0.76531,0.9816
-1.5714,-0.67857,1.1914
-1.5714,-0.59184,1.3001
-1.5714,-0.5051,1.3016
-1.5714,-0.41837,1.209
-1.5714,-0.33163,1.052
-1.5714,-0.2449,0.87066
-1.5714,-0.15816,0.70783
-1.5714,-0.071429,0.60056
-1.5714,0.015306,0.57284
-1.5714,0.10204,0.63084
-1.5714,0.18878,0.76177
-1.5714,0.27551,0.93633
-1.5714,0.36224,1.1145
-1.5714,0.44898,1.2535
-1.5714,0.53571,1.3159
-1.5714,0.62245,1.2776
-1.5714,0.70918,1.1319
-1.5714,0.79592,0.89169
-1.5714,0.88265,0.58641
-1.5714,0.96939,0.25675
-1.5714,1.0561,-0.053223
-1.5714,1.1429,-0.30458
-1.5714,1.2296,-0.47095
-1.5714,1.3163,-0.54353
-1.5714,1.4031,-0.5326
-1.5714,1.4898,-0.46538
-1.5714,1.5765,-0.38044
-1.5714,1.6633,-0.32004
-1.5714,1.75,-0.3216
-1.4745,-2.5,-1.8715
-1.4745,-2.4133,-1.6812
-1.4745,-2.3265,-1.4113
-1.4745,-2.2398,-1.0915
-1.4745,-2.1531,-0.75956
-1.4745,-2.0663,-0.45464
-1.4745,-1.9796,-0.21056
-1.4745,-1.8929,-0.049671
-1.4745,-1.8061,0.021016
-1.4745,-1.7194,0.010906
-1.4745,-1.6327,-0.056034
-1.4745,-1.5459,-0.1458
-1.4745,-1.4592,-0.22067
-1.4745,-1.3724,-0.24623
-1.4745,-1.2857,-0.19777
-1.4745,-1.199,-0.064887
-1.4745,-1.1122,0.14643
-1.4745,-1.0255,0.41478
-1.4745,-0.93878,0.70713
-1.4745,-0.85204,0.98462
-1.4745,-0.76531,1.2096
-1.4745,-0.67857,1.3523
-1.4745,-0.59184,1.3961
-1.4745,-0.5051,1.3407
-1.4745,-0.41837,1.2017
-1.4745,-0.33163,1.0083
-1.4745,-0.2449,0.79749
-1.4745,-0.15816,0.60741
-1.4745,-0.071429,0.47067
-1.4745,0.015306,0.40821
-1.4745,0.10204,0.42564
-1.4745,0.18878,0.51222
-1.4745,0.27551,0.64288
-1.4745,0.36224,0.78284
-1.4745,0.44898,0.89402
-1.4745,0.53571,0.942
-1.4745,0.62245,0.90243
-1.4745,0.70918,0.76552
-1.4745,0.79592,0.53796
-1.4745,0.88265,0.24184
-1.4745,0.96939,-0.089195
-1.4745,1.0561,-0.41593
-1.4745,1.1429,-0.70051
-1.4745,1.2296,-0.91318
-1.4745,1.3163,-1.0375
-1.4745,1.4031,-1.0731
-1.4745,1.4898,-1.0357
-1.4745,1.5765,-0.95407
-1.4745,1.6633,-0.86453
-1.4745,1.75,-0.80429
-1.3776,-2.5,-1.3609
-1.3776,-2.4133,-1.0886
-1.3776,-2.3265,-0.77483
-1.3776,-2.2398,-0.45365
-1.3776,-2.1531,-0.15991
-1.3776,-2.0663,0.076232
-1.3776,-1.9796,0.2343
-1.3776,-1.8929,0.30676
-1.3776,-1.8061,0.30016
-1.3776,-1.7194,0.23387
-1.3776,-1.6327,0.13673
-1.3776,-1.5459,0.042041
-1.3776,-1.4592,-0.018113
-1.3776,-1.3724,-0.018392
-1.3776,-1.2857,0.055449
-1.3776,-1.199,0.20406
-1.3776,-1.1122,0.41428
-1.3776,-1.0255,0.66129
-1.3776,-0.93878,0.91265
-1.3776,-0.85204,1.1337
-1.3776,-0.76531,1.2933
-1.3776,-0.67857,1.369
-1.3776,-0.59184,1.3509
-1.3776,-0.5051,1.243
-1.3776,-0.41837,1.0629
-1.3776,-0.33163,0.83845
-1.3776,-0.2449,0.60345
-1.3776,-0.15816,0.39181
-1.3776,-0.071429,0.23195
-1.3776,0.015306,0.14211
-1.3776,0.10204,0.12732
-1.3776,0.18878,0.17866
-1.3776,0.27551,0.27483
-1.3776,0.36224,0.38582
-1.3776,0.44898,0.47805
-1.3776,0.53571,0.5201
-1.3776,0.62245,0.48812
-1.3776,0.70918,0.36994
-1.3776,0.79592,0.16724
-1.3776,0.88265,-0.10456
-1.3776,0.96939,-0.41881
-1.3776,1.0561,-0.74189
-1.3776,1.1429,-1.0388
-1.3776,1.2296,-1.2786
-1.3776,1.3163,-1.4401
-1.3776,1.4031,-1.5144
-1.3776,1.4898,-1.5069
-1.3776,1.5765,-1.4362
-1.3776,1.6633,-1.3303
-1.3776,1.75,-1.2227
-1.2806,-2.5,-0.77322
-1.2806,-2.4133,-0.46998
-1.2806,-2.3265,-0.16609
-1.2806,-2.2398,0.10778
-1.2806,-2.1531,0.32543
-1.2806,-2.0663,0.46908
-1.2806,-1.9796,0.53196
-1.2806,-1.8929,0.51927
-1.2806,-1.8061,0.44725
-1.2806,-1.7194,0.34057
-1.2806,-1.6327,0.22841
-1.2806,-1.5459,0.13987
-1.2806,-1.4592,0.099373
-1.2806,-1.3724,0.12281
-1.2806,-1.2857,0.21503
-1.2806,-1.199,0.369
-1.2806,-1.1122,0.56687
-1.2806,-1.0255,0.78267
-1.2806,-0.93878,0.98626
-1.2806,-0.85204,1.148
-1.2806,-0.76531,1.2434
-1.2806,-0.67857,1.2565
-1.2806,-0.59184,1.1831
-1.2806,-0.5051,1.0306
-1.2806,-0.41837,0.81745
-1.2806,-0.33163,0.57005
-1.2806,-0.2449,0.31886
-1.2806,-0.15816,0.093736
-1.2806,-0.071429,-0.080681
-1.2806,0.015306,-0.18863
-1.2806,0.10204,-0.22563
-1.2806,0.18878,-0.19902
-1.2806,0.27551,-0.12678
-1.2806,0.36224,-0.034652
-1.2806,0.44898,0.048
-1.2806,0.53571,0.092789
-1.2806,0.62245,0.076828
-1.2806,0.70918,-0.013616
-1.2806,0.79592,-0.18088
-1.2806,0.88265,-0.41542
-1.2806,0.96939,-0.69717
-1.2806,1.0561,-0.9985
-1.2806,1.1429,-1.2884
-1.2806,1.2296,-1.5371
-1.2806,1.3163,-1.7206
-1.2806,1.4031,-1.8244
-1.2806,1.4898,-1.8451
-1.2806,1.5765,-1.7918
-1.2806,1.6633,-1.6834
-1.2806,1.75,-1.5468
-1.1837,-2.5,-0.18909
-1.1837,-2.4133,0.091291
-1.1837,-2.3265,0.33766
-1.1837,-2.2398,0.52798
-1.1837,-2.1531,0.64768
-1.1837,-2.0663,0.69163
-1.1837,-1.9796,0.6648
-1.1837,-1.8929,0.58145
-1.1837,-1.8061,0.46304
-1.1837,-1.7194,0.3351
-1.1837,-1.6327,0.22359
-1.1837,-1.5459,0.15108
-1.1837,-1.4592,0.13357
-1.1837,-1.3724,0.17817
-1.1837,-1.2857,0.28201
-1.1837,-1.199,0.43268
-1.1837,-1.1122,0.60992
-1.1837,-1.0255,0.78852
-1.1837,-0.93878,0.9419
-1.1837,-0.85204,1.0458
-1.1837,-0.76531,1.082
-1.1837,-0.67857,1.0405
-1.1837,-0.59184,0.9213
-1.1837,-0.5051,0.73445
-1.1837,-0.41837,0.49849
-1.1837,-0.33163,0.238
-1.1837,-0.2449,-0.019845
-1.1837,-0.15816,-0.24904
-1.1837,-0.071429,-0.42837
-1.1837,0.015306,-0.54436
-1.1837,0.10204,-0.59302
-1.1837,0.18878,-0.58042
-1.1837,0.27551,-0.52162
-1.1837,0.36224,-0.43855
-1.1837,0.44898,-0.35669
-1.1837,0.53571,-0.30143
-1.1837,0.62245,-0.29434
-1.1837,0.70918,-0.35001
-1.1837,0.79592,-0.47388
-1.1837,0.88265,-0.66135
-1.1837,0.96939,-0.89838
-1.1837,1.0561,-1.1633
-1.1837,1.1429,-1.43
-1.1837,1.2296,-1.6712
-1.1837,1.3163,-1.8626
-1.1837,1.4031,-1.9859
-1.1837,1.4898,-2.0317
-1.1837,1.5765,-2.0006
-1.1837,1.6633,-1.9029
-1.1837,1.75,-1.7572
-1.0867,-2.5,0.30918
-1.0867,-2.4133,0.52128
-1.0867,-2.3265,0.67698
-1.0867,-2.2398,0.76525
-1.0867,-2.1531,0.78315
-1.0867,-2.0663,0.73614
-1.0867,-1.9796,0.63735
-1.0867,-1.8929,0.50581
-1.0867,-1.8061,0.3639
-1.0867,-1.7194,0.23449
-1.0867,-1.6327,0.13784
-1.0867,-1.5459,0.089059
-1.0867,-1.4592,0.096023
-1.0867,-1.3724,0.15841
-1.0867,-1.2857,0.26773
-1.0867,-1.199,0.40838
-1.0867,-1.1122,0.55975
-1.0867,-1.0255,0.69886
-1.0867,-0.93878,0.80336
-1.0867,-0.85204,0.85452
-1.0867,-0.76531,0.83961
-1.0867,-0.67857,0.75367
-1.0867,-0.59184,0.60016
-1.0867,-0.5051,0.39059
-1.0867,-0.41837,0.14309
-1.0867,-0.33163,-0.1199
-1.0867,-0.2449,-0.3744
-1.0867,-0.15816,-0.59801
-1.0867,-0.071429,-0.77267
-1.0867,0.015306,-0.88691
-1.0867,0.10204,-0.93733
-1.0867,0.18878,-0.92887
-1.0867,0.27551,-0.87413
-1.0867,0.36224,-0.79163
-1.0867,0.44898,-0.70333
-1.0867,0.53571,-0.63172
-1.0867,0.62245,-0.5968
-1.0867,0.70918,-0.61338
-1.0867,0.79592,-0.68914
-1.0867,0.88265,-0.82355
-1.0867,0.96939,-1.0078
-1.0867,1.0561,-1.226
-1.0867,1.1429,-1.4571
-1.0867,1.2296,-1.6774
-1.0867,1.3163,-1.8641
-1.0867,1.4031,-1.9975
-1.0867,1.4898,-2.0641
-1.0867,1.5765,-2.058
-1.0867,1.6633,-1.9818
-1.0867,1.75,-1.8463
-0.9898,-2.5,0.65234
-0.9898,-2.4133,0.76767
-0.9898,-2.3265,0.81912
-0.9898,-2.2398,0.8062
-0.9898,-2.1531,0.73529
-0.9898,-2.0663,0.61892
-0.9898,-1.9796,0.47421
-0.9898,-1.8929,0.32086
-0.9898,-1.8061,0.17876
-0.9898,-1.7194,0.0657
-0.9898,-1.6327,-0.0048074
-0.9898,-1.5459,-0.025076
-0.9898,-1.4592,0.0058328
-0.9898,-1.3724,0.082017
-0.9898,-1.2857,0.19144
-0.9898,-1.199,0.31739
-0.9898,-1.1122,0.44045
-0.9898,-1.0255,0.54086
-0.9898,-0.93878,0.60085
-0.9898,-0.85204,0.60681
-0.9898,-0.76531,0.55093
-0.9898,-0.67857,0.43218
-0.9898,-0.59184,0.25649
-0.9898,-0.5051,0.036103
-0.9898,-0.41837,-0.2118
-0.9898,-0.33163,-0.46707
-0.9898,-0.2449,-0.70886
-0.9898,-0.15816,-0.91808
-0.9898,-0.071429,-1.0795
-0.9898,0.015306,-1.1836
-0.9898,0.10204,-1.2274
-0.9898,0.18878,-1.215
-0.9898,0.27551,-1.1569
-0.9898,0.36224,-1.0686
-0.9898,0.44898,-0.96892
-0.9898,0.53571,-0.87755
-0.9898,0.62245,-0.81273
-0.9898,0.70918,-0.78903
-0.9898,0.79592,-0.81558
-0.9898,0.88265,-0.89497
-0.9898,0.96939,-1.0229
-0.9898,1.0561,-1.1885
-0.9898,1.1429,-1.3758
-0.9898,1.2296,-1.5656
-0.9898,1.3163,-1.7375
-0.9898,1.4031,-1.8723
-0.9898,1.4898,-1.9546
-0.9898,1.5765,-1.9741
-0.9898,1.6633,-1.9274
-0.9898,1.75,-1.8177
-0.89286,-2.5,0.79719
-0.89286,-2.4133,0.80863
-0.89286,-2.3265,0.76263
-0.89286,-2.2398,0.66663
-0.89286,-2.1531,0.53279
-0.89286,-2.0663,0.37666
-0.89286,-1.9796,0.2155
-0.89286,-1.8929,0.066441
-0.89286,-1.8061,-0.055328
-0.89286,-1.7194,-0.13821
-0.89286,-1.6327,-0.17541
-0.89286,-1.5459,-0.16564
-0.89286,-1.4592,-0.11326
-0.89286,-1.3724,-0.027756
-0.89286,-1.2857,0.077278
-0.89286,-1.199,0.18564
-0.89286,-1.1122,0.28027
-0.89286,-1.0255,0.34515
-0.89286,-0.93878,0.36703
-0.89286,-0.85204,0.33688
-0.89286,-0.76531,0.25095
-0.89286,-0.67857,0.11119
-0.89286,-0.59184,-0.074917
-0.89286,-0.5051,-0.29505
-0.89286,-0.41837,-0.53335
-0.89286,-0.33163,-0.77204
-0.89286,-0.2449,-0.99328
-0.89286,-0.15816,-1.181
-0.89286,-0.071429,-1.3226
-0.89286,0.015306,-1.4101
-0.89286,0.10204,-1.4413
-0.89286,0.18878,-1.4193
-0.89286,0.27551,-1.3529
-0.89286,0.36224,-1.2551
-0.89286,0.44898,-1.1417
-0.89286,0.53571,-1.03
-0.89286,0.62245,-0.93612
-0.89286,0.70918,-0.87414
-0.89286,0.79592,-0.85391
-0.89286,0.88265,-0.88028
-0.89286,0.96939,-0.95247
-0.89286,1.0561,-1.0642
-0.89286,1.1429,-1.2041
-0.89286,1.2296,-1.3575
-0.89286,1.3163,-1.5073
-0.89286,1.4031,-1.6362
-0.89286,1.4898,-1.7286
-0.89286,1.5765,-1.772
-0.89286,1.6633,-1.7586
-0.89286,1.75,-1.686
-0.79592,-2.5,0.73498
-0.79592,-2.4133,0.65634
-0.79592,-2.3265,0.53674
-0.79592,-2.2398,0.38798
-0.79592,-2.1531,0.22411
-0.79592,-2.0663,0.060135
-0.79592,-1.9796,-0.089467
-0.79592,-1.8929,-0.21211
-0.79592,-1.8061,-0.29832
-0.79592,-1.7194,-0.34258
-0.79592,-1.6327,-0.34391
-0.79592,-1.5459,-0.30587
-0.79592,-1.4592,-0.23624
-0.79592,-1.3724,-0.1462
-0.79592,-1.2857,-0.049262
-0.79592,-1.199,0.040111
-0.79592,-1.1122,0.1079
-0.79592,-1.0255,0.14195
-0.79592,-0.93878,0.13315
-0.79592,-0.85204,0.076389
-0.79592,-0.76531,-0.02894
-0.79592,-0.67857,-0.17881
-0.79592,-0.59184,-0.36491
-0.79592,-0.5051,-0.57541
-0.79592,-0.41837,-0.79605
-0.79592,-0.33163,-1.0114
-0.79592,-0.2449,-1.2065
-0.79592,-0.15816,-1.368
-0.79592,-0.071429,-1.4856
-0.79592,0.015306,-1.5528
-0.79592,0.10204,-1.5678
-0.79592,0.18878,-1.5334
-0.79592,0.27551,-1.4566
-0.79592,0.36224,-1.3483
-0.79592,0.44898,-1.2217
-0.79592,0.53571,-1.0916
-0.79592,0.62245,-0.9724
-0.79592,0.70918,-0.87704
-0.79592,0.79592,-0.8156
-0.79592,0.88265,-0.79441
-0.79592,0.96939,-0.81536
-0.79592,1.0561,-0.87578
-0.79592,1.1429,-0.96864
-0.79592,1.2296,-1.0833
-0.79592,1.3163,-1.2065
-0.79592,1.4031,-1.3238
-0.79592,1.4898,-1.4205
-0.79592,1.5765,-1.4839
-0.79592,1.6633,-1.5038
-0.79592,1.75,-1.4739
-0.69898,-2.5,0.49329
-0.69898,-2.4133,0.3544
-0.69898,-2.3265,0.19573
-0.69898,-2.2398,0.029811
-0.69898,-2.1531,-0.13062
-0.69898,-2.0663,-0.27365
-0.69898,-1.9796,-0.38928
-0.69898,-1.8929,-0.47018
-0.69898,-1.8061,-0.51239
-0.69898,-1.7194,-0.51557
-0.69898,-1.6327,-0.48303
-0.69898,-1.5459,-0.42143
-0.69898,-1.4592,-0.34017
-0.69898,-1.3724,-0.25054
-0.69898,-1.2857,-0.1647
-0.69898,-1.199,-0.09464
-0.69898,-1.1122,-0.051079
-0.69898,-1.0255,-0.042514
-0.69898,-0.93878,-0.074452
-0.69898,-0.85204,-0.1489
-0.69898,-0.76531,-0.26416
-0.69898,-0.67857,-0.41493
-0.69898,-0.59184,-0.59273
-0.69898,-0.5051,-0.7866
-0.69898,-0.41837,-0.98402
-0.69898,-0.33163,-1.172
-0.69898,-0.2449,-1.3379
-0.69898,-0.15816,-1.4711
-0.69898,-0.071429,-1.5632
-0.69898,0.015306,-1.6091
-0.69898,0.10204,-1.6073
-0.69898,0.18878,-1.5602
-0.69898,0.27551,-1.4736
-0.69898,0.36224,-1.3563
-0.69898,0.44898,-1.2195
-0.69898,0.53571,-1.0755
-0.69898,0.62245,-0.93685
-0.69898,0.70918,-0.81532
-0.69898,0.79592,-0.72071
-0.69898,0.88265,-0.66009
-0.69898,0.96939,-0.63722
-0.69898,1.0561,-0.65223
-0.69898,1.1429,-0.70159
-0.69898,1.2296,-0.77844
-0.69898,1.3163,-0.87324
-0.69898,1.4031,-0.97458
-0.69898,1.4898,-1.0702
-0.69898,1.5765,-1.148
-0.69898,1.6633,-1.1973
-0.69898,1.75,-1.2096
-0.60204,-2.5,0.13083
-0.60204,-2.4133,-0.030344
-0.60204,-2.3265,-0.19085
-0.60204,-2.2398,-0.34021
-0.60204,-2.1531,-0.46908
-0.60204,-2.0663,-0.56993
-0.60204,-1.9796,-0.63759
-0.60204,-1.8929,-0.66967
-0.60204,-1.8061,-0.66669
-0.60204,-1.7194,-0.63202
-0.60204,-1.6327,-0.57161
-0.60204,-1.5459,-0.4935
-0.60204,-1.4592,-0.40719
-0.60204,-1.3724,-0.32286
-0.60204,-1.2857,-0.25058
-0.60204,-1.199,-0.19951
-0.60204,-1.1122,-0.17717
-0.60204,-1.0255,-0.18883
-0.60204,-0.93878,-0.23707
-0.60204,-0.85204,-0.3216
-0.60204,-0.76531,-0.43918
-0.60204,-0.67857,-0.58392
-0.60204,-0.59184,-0.74767
-0.60204,-0.5051,-0.92063
-0.60204,-0.41837,-1.0921
-0.60204,-0.33163,-1.2512
-0.60204,-0.2449,-1.3878
-0.60204,-0.15816,-1.4932
-0.60204,-0.071429,-1.5609
-0.60204,0.015306,-1.5869
-0.60204,0.10204,-1.5702
-0.60204,0.18878,-1.5127
-0.60204,0.27551,-1.4191
-0.60204,0.36224,-1.2966
-0.60204,0.44898,-1.1543
-0.60204,0.53571,-1.0025
-0.60204,0.62245,-0.85198
-0.60204,0.70918,-0.71303
-0.60204,0.79592,-0.59481
-0.60204,0.88265,-0.50462
-0.60204,0.96939,-0.44731
-0.60204,1.0561,-0.42498
-0.60204,1.1429,-0.43682
-0.60204,1.2296,-0.47916
-0.60204,1.3163,-0.54581
-0.60204,1.4031,-0.62856
-0.60204,1.4898,-0.71778
-0.60204,1.5765,-0.80326
-0.60204,1.6633,-0.87495
-0.60204,1.75,-0.9238
-0.5051,-2.5,-0.27403
-0.5051,-2.4133,-0.42027
-0.5051,-2.3265,-0.55036
-0.5051,-2.2398,-0.65743
-0.5051,-2.1531,-0.7363
-0.5051,-2.0663,-0.78384
-0.5051,-1.9796,-0.79919
-0.5051,-1.8929,-0.78372
-0.5051,-1.8061,-0.741
-0.5051,-1.7194,-0.6765
-0.5051,-1.6327,-0.59721
-0.5051,-1.5459,-0.51114
-0.5051,-1.4592,-0.42675
-0.5051,-1.3724,-0.3524
-0.5051,-1.2857,-0.29569
-0.5051,-1.199,-0.26299
-0.5051,-1.1122,-0.25898
-0.5051,-1.0255,-0.28627
-0.5051,-0.93878,-0.34525
-0.5051,-0.85204,-0.43404
-0.5051,-0.76531,-0.54859
-0.5051,-0.67857,-0.68292
-0.5051,-0.59184,-0.82958
-0.5051,-0.5051,-0.98006
-0.5051,-0.41837,-1.1254
-0.5051,-0.33163,-1.2568
-0.5051,-0.2449,-1.3662
-0.5051,-0.15816,-1.4468
-0.5051,-0.071429,-1.4935
-0.5051,0.015306,-1.5033
-0.5051,0.10204,-1.4754
-0.5051,0.18878,-1.4115
-0.5051,0.27551,-1.3154
-0.5051,0.36224,-1.1927
-0.5051,0.44898,-1.0509
-0.5051,0.53571,-0.89847
-0.5051,0.62245,-0.74426
-0.5051,0.70918,-0.5972
-0.5051,0.79592,-0.46552
-0.5051,0.88265,-0.35624
-0.5051,0.96939,-0.27469
-0.5051,1.0561,-0.22422
-0.5051,1.1429,-0.20594
-0.5051,1.2296,-0.21866
-0.5051,1.3163,-0.25903
-0.5051,1.4031,-0.32175
-0.5051,1.4898,-0.39997
-0.5051,1.5765,-0.48574
-0.5051,1.6633,-0.57061
-0.5051,1.75,-0.64621
-0.40816,-2.5,-0.63856
-0.40816,-2.4133,-0.74124
-0.40816,-2.3265,-0.81952
-0.40816,-2.2398,-0.87041
-0.40816,-2.1531,-0.89259
-0.40816,-2.0663,-0.88651
-0.40816,-1.9796,-0.85434
-0.40816,-1.8929,-0.79981
-0.40816,-1.8061,-0.72799
-0.40816,-1.7194,-0.64498
-0.40816,-1.6327,-0.55751
-0.40816,-1.5459,-0.47258
-0.40816,-1.4592,-0.39695
-0.40816,-1.3724,-0.33679
-0.40816,-1.2857,-0.29729
-0.40816,-1.199,-0.28232
-0.40816,-1.1122,-0.2942
-0.40816,-1.0255,-0.33355
-0.40816,-0.93878,-0.39925
-0.40816,-0.85204,-0.4885
-0.40816,-0.76531,-0.59694
-0.40816,-0.67857,-0.71896
-0.40816,-0.59184,-0.84799
-0.40816,-0.5051,-0.97689
-0.40816,-0.41837,-1.0984
-0.40816,-0.33163,-1.2054
-0.40816,-0.2449,-1.2918
-0.40816,-0.15816,-1.3522
-0.40816,-0.071429,-1.3828
-0.40816,0.015306,-1.3813
-0.40816,0.10204,-1.3473
-0.40816,0.18878,-1.2821
-0.40816,0.27551,-1.1887
-0.40816,0.36224,-1.0715
-0.40816,0.44898,-0.93652
-0.40816,0.53571,-0.79043
-0.40816,0.62245,-0.64055
-0.40816,0.70918,-0.4943
-0.40816,0.79592,-0.35883
-0.40816,0.88265,-0.24053
-0.40816,0.96939,-0.14473
-0.40816,1.0561,-0.07537
-0.40816,1.1429,-0.034767
-0.40816,1.2296,-0.023511
-0.40816,1.3163,-0.040438
-0.40816,1.4031,-0.08271
-0.40816,1.4898,-0.146
-0.40816,1.5765,-0.22476
-0.40816,1.6633,-0.31256
-0.40816,1.75,-0.40249
-0.31122,-2.5,-0.89188
-0.31122,-2.4133,-0.93602
-0.31122,-2.3265,-0.95492
-0.31122,-2.2398,-0.94875
-0.31122,-2.1531,-0.91904
-0.31122,-2.0663,-0.86849
-0.31122,-1.9796,-0.80089
-0.31122,-1.8929,-0.72088
-0.31122,-1.8061,-0.63375
-0.31122,-1.7194,-0.54508
-0.31122,-1.6327,-0.46051
-0.31122,-1.5459,-0.38542
-0.31122,-1.4592,-0.32466
-0.31122,-1.3724,-0.28225
-0.31122,-1.2857,-0.26121
-0.31122,-1.199,-0.26338
-0.31122,-1.1122,-0.28933
-0.31122,-1.0255,-0.33831
-0.31122,-0.93878,-0.40829
-0.31122,-0.85204,-0.49607
-0.31122,-0.76531,-0.59743
-0.31122,-0.67857,-0.70735
-0.31122,-0.59184,-0.82027
-0.31122,-0.5051,-0.93037
-0.31122,-0.41837,-1.0319
-0.31122,-0.33163,-1.1193
-0.31122,-0.2449,-1.188
-0.31122,-0.15816,-1.2338
-0.31122,-0.071429,-1.254
-0.31122,0.015306,-1.2469
-0.31122,0.10204,-1.2122
-0.31122,0.18878,-1.1509
-0.31122,0.27551,-1.0654
-0.31122,0.36224,-0.95918
-0.31122,0.44898,-0.83666
-0.31122,0.53571,-0.70319
-0.31122,0.62245,-0.56455
-0.31122,0.70918,-0.42678
-0.31122,0.79592,-0.29584
-0.31122,0.88265,-0.17728
-0.31122,0.96939,-0.076056
-0.31122,1.0561,0.0038214
-0.31122,1.1429,0.059418
-0.31122,1.2296,0.08904
-0.31122,1.3163,0.092311
-0.31122,1.4031,0.070182
-0.31122,1.4898,0.024874
-0.31122,1.5765,-0.040243
-0.31122,1.6633,-0.12084
-0.31122,1.75,-0.21183
-0.21429,-2.5,-0.98856
-0.21429,-2.4133,-0.97435
-0.21429,-2.3265,-0.93984
-0.21429,-2.2398,-0.88723
-0.21429,-2.1531,-0.81952
-0.21429,-2.0663,-0.74034
-0.21429,-1.9796,-0.65384
-0.21429,-1.8929,-0.56444
-0.21429,-1.8061,-0.47666
-0.21429,-1.7194,-0.39494
-0.21429,-1.6327,-0.32338
-0.21429,-1.5459,-0.26563
-0.21429,-1.4592,-0.22464
-0.21429,-1.3724,-0.2026
-0.21429,-1.2857,-0.20081
-0.21429,-1.199,-0.21961
-0.21429,-1.1122,-0.25837
-0.21429,-1.0255,-0.31555
-0.21429,-0.93878,-0.3887
-0.21429,-0.85204,-0.47464
-0.21429,-0.76531,-0.56953
-0.21429,-0.67857,-0.66911
-0.21429,-0.59184,-0.76884
-0.21429,-0.5051,-0.8641
-0.21429,-0.41837,-0.95043
-0.21429,-0.33163,-1.0237
-0.21429,-0.2449,-1.0804
-0.21429,-0.15816,-1.1174
-0.21429,-0.071429,-1.1329
-0.21429,0.015306,-1.1255
-0.21429,0.10204,-1.095
-0.21429,0.18878,-1.0424
-0.21429,0.27551,-0.96915
-0.21429,0.36224,-0.87802
-0.21429,0.44898,-0.77236
-0.21429,0.53571,-0.65617
-0.21429,0.62245,-0.53392
-0.21429,0.70918,-0.41033
-0.21429,0.79592,-0.29019
-0.21429,0.88265,-0.17812
-0.21429,0.96939,-0.078409
-0.21429,1.0561,0.0051843
-0.21429,1.1429,0.069602
-0.21429,1.2296,0.11261
-0.21429,1.3163,0.13289
-0.21429,1.4031,0.13009
-0.21429,1.4898,0.10486
-0.21429,1.5765,0.058782
-0.21429,1.6633,-0.0056805
-0.21429,1.75,-0.085294
-0.11735,-2.5,-0.91707
-0.11735,-2.4133,-0.85772
-0.11735,-2.3265,-0.78627
-0.11735,-2.2398,-0.70566
-0.11735,-2.1531,-0.61919
-0.11735,-2.0663,-0.53034
-0.11735,-1.9796,-0.44268
-0.11735,-1.8929,-0.35971
-0.11735,-1.8061,-0.28474
-0.11735,-1.7194,-0.22075
-0.11735,-1.6327,-0.17031
-0.11735,-1.5459,-0.13543
-0.11735,-1.4592,-0.11752
-0.11735,-1.3724,-0.11735
-0.11735,-1.2857,-0.13499
-0.11735,-1.199,-0.1698
-0.11735,-1.1122,-0.22048
-0.11735,-1.0255,-0.28513
-0.11735,-0.93878,-0.36127
-0.11735,-0.85204,-0.44598
-0.11735,-0.76531,-0.536
-0.11735,-0.67857,-0.62782
-0.11735,-0.59184,-0.71787
-0.11735,-0.5051,-0.80261
-0.11735,-0.41837,-0.87866
-0.11735,-0.33163,-0.94299
-0.11735,-0.2449,-0.99294
-0.11735,-0.15816,-1.0264
-0.11735,-0.071429,-1.0419
-0.11735,0.015306,-1.0385
-0.11735,0.10204,-1.0161
-0.11735,0.18878,-0.97524
-0.11735,0.27551,-0.91716
-0.11735,0.36224,-0.84373
-0.11735,0.44898,-0.75739
-0.11735,0.53571,-0.66107
-0.11735,0.62245,-0.55808
-0.11735,0.70918,-0.45197
-0.11735,0.79592,-0.34643
-0.11735,0.88265,-0.24514
-0.11735,0.96939,-0.15161
-0.11735,1.0561,-0.069102
-0.11735,1.1429,-0.00045379
-0.11735,1.2296,0.051983
-0.11735,1.3163,0.08645
-0.11735,1.4031,0.10184
-0.11735,1.4898,0.097738
-0.11735,1.5765,0.074439
-0.11735,1.6633,0.032931
-0.11735,1.75,-0.025141
-0.020408,-2.5,-0.70112
-0.020408,-2.4133,-0.61815
-0.020408,-2.3265,-0.53178
-0.020408,-2.2398,-0.44475
-0.020408,-2.1531,-0.35981
-0.020408,-2.0663,-0.27964
-0.020408,-1.9796,-0.20676
-0.020408,-1.8929,-0.14348
-0.020408,-1.8061,-0.091791
-0.020408,-1.7194,-0.053322
-0.020408,-1.6327,-0.029285
-0.020408,-1.5459,-0.020439
-0.020408,-1.4592,-0.027064
-0.020408,-1.3724,-0.048952
-0.020408,-1.2857,-0.085416
-0.020408,-1.199,-0.13531
-0.020408,-1.1122,-0.19706
-0.020408,-1.0255,-0.26872
-0.020408,-0.93878,-0.34804
-0.020408,-0.85204,-0.43252
-0.020408,-0.76531,-0.51949
-0.020408,-0.67857,-0.6062
-0.020408,-0.59184,-0.68992
-0.020408,-0.5051,-0.76801
-0.020408,-0.41837,-0.83797
-0.020408,-0.33163,-0.8976
-0.020408,-0.2449,-0.94499
-0.020408,-0.15816,-0.97862
-0.020408,-0.071429,-0.9974
-0.020408,0.015306,-1.0007
-0.020408,0.10204,-0.98836
-0.020408,0.18878,-0.96076
-0.020408,0.27551,-0.91868
-0.020408,0.36224,-0.86343
-0.020408,0.44898,-0.79667
-0.020408,0.53571,-0.72046
-0.020408,0.62245,-0.63713
-0.020408,0.70918,-0.54927
-0.020408,0.79592,-0.45957
-0.020408,0.88265,-0.37081
-0.020408,0.96939,-0.28573
-0.020408,1.0561,-0.20697
-0.020408,1.1429,-0.13696
-0.020408,1.2296,-0.077864
-0.020408,1.3163,-0.031516
-0.020408,1.4031,0.0006509
-0.020408,1.4898,0.017644
-0.020408,1.5765,0.01894
-0.020408,1.6633,0.0045029
-0.020408,1.75,-0.025217
0.076531,-2.5,-0.394
0.076531,-2.4133,-0.31116
0.076531,-2.3265,-0.23203
0.076531,-2.2398,-0.15856
0.076531,-2.1531,-0.092583
0.076531,-2.0663,-0.035739
0.076531,-1.9796,0.010552
0.076531,-1.8929,0.045131
0.076531,-1.8061,0.06713
0.076531,-1.7194,0.075991
0.076531,-1.6327,0.071481
0.076531,-1.5459,0.053703
0.076531,-1.4592,0.023086
0.076531,-1.3724,-0.019622
0.076531,-1.2857,-0.073371
0.076531,-1.199,-0.13684
0.076531,-1.1122,-0.20847
0.076531,-1.0255,-0.28649
0.076531,-0.93878,-0.36899
0.076531,-0.85204,-0.45395
0.076531,-0.76531,-0.53927
0.076531,-0.67857,-0.62289
0.076531,-0.59184,-0.70275
0.076531,-0.5051,-0.77694
0.076531,-0.41837,-0.84365
0.076531,-0.33163,-0.90131
0.076531,-0.2449,-0.94855
0.076531,-0.15816,-0.98428
0.076531,-0.071429,-1.0077
0.076531,0.015306,-1.0184
0.076531,0.10204,-1.0161
0.076531,0.18878,-1.001
0.076531,0.27551,-0.97369
0.076531,0.36224,-0.9349
0.076531,0.44898,-0.88576
0.076531,0.53571,-0.8276
0.076531,0.62245,-0.76201
0.076531,0.70918,-0.69076
0.076531,0.79592,-0.61574
0.076531,0.88265,-0.53894
0.076531,0.96939,-0.46238
0.076531,1.0561,-0.38808
0.076531,1.1429,-0.31797
0.076531,1.2296,-0.25388
0.076531,1.3163,-0.19746
0.076531,1.4031,-0.15018
0.076531,1.4898,-0.11324
0.076531,1.5765,-0.08757
0.076531,1.6633,-0.073808
0.076531,1.75,-0.072273
0.17347,-2.5,-0.066923
0.17347,-2.4133,-0.0045883
0.17347,-2.3265,0.049719
0.17347,-2.2398,0.094939
0.17347,-2.1531,0.13018
0.17347,-2.0663,0.15474
0.17347,-1.9796,0.16812
0.17347,-1.8929,0.17003
0.17347,-1.8061,0.1604
0.17347,-1.7194,0.13938
0.17347,-1.6327,0.10734
0.17347,-1.5459,0.064866
0.17347,-1.4592,0.012724
0.17347,-1.3724,-0.04812
0.17347,-1.2857,-0.11654
0.17347,-1.199,-0.19127
0.17347,-1.1122,-0.27091
0.17347,-1.0255,-0.354
0.17347,-0.93878,-0.439
0.17347,-0.85204,-0.52433
0.17347,-0.76531,-0.60842
0.17347,-0.67857,-0.68974
0.17347,-0.59184,-0.76682
0.17347,-0.5051,-0.83826
0.17347,-0.41837,-0.90279
0.17347,-0.33163,-0.95928
0.17347,-0.2449,-1.0068
0.17347,-0.15816,-1.0445
0.17347,-0.071429,-1.0718
0.17347,0.015306,-1.0884
0.17347,0.10204,-1.094
0.17347,0.18878,-1.0888
0.17347,0.27551,-1.073
0.17347,0.36224,-1.047
0.17347,0.44898,-1.0115
0.17347,0.53571,-0.96742
0.17347,0.62245,-0.91569
0.17347,0.70918,-0.85747
0.17347,0.79592,-0.79405
0.17347,0.88265,-0.72678
0.17347,0.96939,-0.65707
0.17347,1.0561,-0.58639
0.17347,1.1429,-0.5162
0.17347,1.2296,-0.44791
0.17347,1.3163,-0.38292
0.17347,1.4031,-0.3225
0.17347,1.4898,-0.26785
0.17347,1.5765,-0.22
0.17347,1.6633,-0.17985
0.17347,1.75,-0.14811
0.27041,-2.5,0.20578
0.27041,-2.4133,0.23464
0.27041,-2.3265,0.25404
0.27041,-2.2398,0.26367
0.27041,-2.1531,0.26335
0.27041,-2.0663,0.25305
0.27041,-1.9796,0.23289
0.27041,-1.8929,0.20311
0.27041,-1.8061,0.16411
0.27041,-1.7194,0.1164
0.27041,-1.6327,0.060647
0.27041,-1.5459,-0.0023994
0.27041,-1.4592,-0.071869
0.27041,-1.3724,-0.1468
0.27041,-1.2857,-0.22617
0.27041,-1.199,-0.30886
0.27041,-1.1122,-0.39375
0.27041,-1.0255,-0.47966
0.27041,-0.93878,-0.5654
0.27041,-0.85204,-0.64981
0.27041,-0.76531,-0.73173
0.27041,-0.67857,-0.81004
0.27041,-0.59184,-0.8837
0.27041,-0.5051,-0.95172
0.27041,-0.41837,-1.0132
0.27041,-0.33163,-1.0674
0.27041,-0.2449,-1.1135
0.27041,-0.15816,-1.151
0.27041,-0.071429,-1.1796
0.27041,0.015306,-1.1988
0.27041,0.10204,-1.2085
0.27041,0.18878,-1.2087
0.27041,0.27551,-1.1995
0.27041,0.36224,-1.1811
0.27041,0.44898,-1.154
0.27041,0.53571,-1.1185
0.27041,0.62245,-1.0754
0.27041,0.70918,-1.0254
0.27041,0.79592,-0.96926
0.27041,0.88265,-0.90791
0.27041,0.96939,-0.8423
0.27041,1.0561,-0.77346
0.27041,1.1429,-0.70244
0.27041,1.2296,-0.63031
0.27041,1.3163,-0.55814
0.27041,1.4031,-0.48698
0.27041,1.4898,-0.41787
0.27041,1.5765,-0.35177
0.27041,1.6633,-0.28962
0.27041,1.75,-0.23225
0.36735,-2.5,0.36176
0.36735,-2.4133,0.3531
0.36735,-2.3265,0.33579
0.36735,-2.2398,0.30998
0.36735,-2.1531,0.27592
0.36735,-2.0663,0.23397
0.36735,-1.9796,0.18455
0.36735,-1.8929,0.12818
0.36735,-1.8061,0.065417
0.36735,-1.7194,-0.003072
0.36735,-1.6327,-0.07658
0.36735,-1.5459,-0.15434
0.36735,-1.4592,-0.23555
0.36735,-1.3724,-0.31937
0.36735,-1.2857,-0.40491
0.36735,-1.199,-0.49129
0.36735,-1.1122,-0.57762
0.36735,-1.0255,-0.663
0.36735,-0.93878,-0.74654
0.36735,-0.85204,-0.82739
0.36735,-0.76531,-0.90471
0.36735,-0.67857,-0.9777
0.36735,-0.59184,-1.0456
0.36735,-0.5051,-1.1078
0.36735,-0.41837,-1.1636
0.36735,-0.33163,-1.2125
0.36735,-0.2449,-1.2539
0.36735,-0.15816,-1.2875
0.36735,-0.071429,-1.313
0.36735,0.015306,-1.3301
0.36735,0.10204,-1.3388
0.36735,0.18878,-1.3388
0.36735,0.27551,-1.3304
0.36735,0.36224,-1.3137
0.36735,0.44898,-1.2887
0.36735,0.53571,-1.256
0.36735,0.62245,-1.2158
0.36735,0.70918,-1.1686
0.36735,0.79592,-1.115
0.36735,0.88265,-1.0556
0.36735,0.96939,-0.991
0.36735,1.0561,-0.92195
0.36735,1.1429,-0.8492
0.36735,1.2296,-0.77355
0.36735,1.3163,-0.6958
0.36735,1.4031,-0.6168
0.36735,1.4898,-0.53738
0.36735,1.5765,-0.45837
0.36735,1.6633,-0.38061
0.36735,1.75,-0.30489
0.46429,-2.5,0.36262
0.46429,-2.4133,0.32042
0.46429,-2.3265,0.27158
0.46429,-2.2398,0.21649
0.46429,-2.1531,0.15561
0.46429,-2.0663,0.089425
0.46429,-1.9796,0.018476
0.46429,-1.8929,-0.056662
0.46429,-1.8061,-0.13538
0.46429,-1.7194,-0.21703
0.46429,-1.6327,-0.30097
0.46429,-1.5459,-0.38649
0.46429,-1.4592,-0.47292
0.46429,-1.3724,-0.55955
0.46429,-1.2857,-0.64567
0.46429,-1.199,-0.73059
0.46429,-1.1122,-0.81363
0.46429,-1.0255,-0.89409
0.46429,-0.93878,-0.97135
0.46429,-0.85204,-1.0448
0.46429,-0.76531,-1.1137
0.46429,-0.67857,-1.1777
0.46429,-0.59184,-1.2362
0.46429,-0.5051,-1.2887
0.46429,-0.41837,-1.3348
0.46429,-0.33163,-1.3741
0.46429,-0.2449,-1.4063
0.46429,-0.15816,-1.4311
0.46429,-0.071429,-1.4485
0.46429,0.015306,-1.4581
0.46429,0.10204,-1.46
0.46429,0.18878,-1.4541
0.46429,0.27551,-1.4405
0.46429,0.36224,-1.4192
0.46429,0.44898,-1.3906
0.46429,0.53571,-1.3548
0.46429,0.62245,-1.312
0.46429,0.70918,-1.2628
0.46429,0.79592,-1.2074
0.46429,0.88265,-1.1463
0.46429,0.96939,-1.08
0.46429,1.0561,-1.0091
0.46429,1.1429,-0.93412
0.46429,1.2296,-0.85569
0.46429,1.3163,-0.77444
0.46429,1.4031,-0.69105
0.46429,1.4898,-0.60618
0.46429,1.5765,-0.52052
0.46429,1.6633,-0.43478
0.46429,1.75,-0.34965
0.56122,-2.5,0.2007
0.56122,-2.4133,0.13414
0.56122,-2.3265,0.063269
0.56122,-2.2398,-0.011448
0.56122,-2.1531,-0.089505
0.56122,-2.0663,-0.17038
0.56122,-1.9796,-0.25352
0.56122,-1.8929,-0.33838
0.56122,-1.8061,-0.42437
0.56122,-1.7194,-0.51091
0.56122,-1.6327,-0.59743
0.56122,-1.5459,-0.68334
0.56122,-1.4592,-0.76805
0.56122,-1.3724,-0.85099
0.56122,-1.2857,-0.9316
0.56122,-1.199,-1.0093
0.56122,-1.1122,-1.0837
0.56122,-1.0255,-1.1541
0.56122,-0.93878,-1.2202
0.56122,-0.85204,-1.2814
0.56122,-0.76531,-1.3374
0.56122,-0.67857,-1.3877
0.56122,-0.59184,-1.4321
0.56122,-0.5051,-1.4703
0.56122,-0.41837,-1.5019
0.56122,-0.33163,-1.5268
0.56122,-0.2449,-1.5448
0.56122,-0.15816,-1.5558
0.56122,-0.071429,-1.5598
0.56122,0.015306,-1.5566
0.56122,0.10204,-1.5463
0.56122,0.18878,-1.529
0.56122,0.27551,-1.5049
0.56122,0.36224,-1.474
0.56122,0.44898,-1.4366
0.56122,0.53571,-1.393
0.56122,0.62245,-1.3435
0.56122,0.70918,-1.2883
0.56122,0.79592,-1.2279
0.56122,0.88265,-1.1627
0.56122,0.96939,-1.0931
0.56122,1.0561,-1.0197
0.56122,1.1429,-0.94283
0.56122,1.2296,-0.86312
0.56122,1.3163,-0.78109
0.56122,1.4031,-0.6973
0.56122,1.4898,-0.61231
0.56122,1.5765,-0.5267
0.56122,1.6633,-0.44105
0.56122,1.75,-0.35594
0.65816,-2.5,-0.10086
0.65816,-2.4133,-0.18089
0.65816,-2.3265,-0.26316
0.65816,-2.2398,-0.34718
0.65816,-2.1531,-0.43242
0.65816,-2.0663,-0.51836
0.65816,-1.9796,-0.60449
0.65816,-1.8929,-0.69026
0.65816,-1.8061,-0.77515
0.65816,-1.7194,-0.85862
0.65816,-1.6327,-0.94018
0.65816,-1.5459,-1.0193
0.65816,-1.4592,-1.0955
0.65816,-1.3724,-1.1683
0.65816,-1.2857,-1.2373
0.65816,-1.199,-1.302
0.65816,-1.1122,-1.362
0.65816,-1.0255,-1.417
0.65816,-0.93878,-1.4667
0.65816,-0.85204,-1.5107
0.65816,-0.76531,-1.5487
0.65816,-0.67857,-1.5806
0.65816,-0.59184,-1.6062
0.65816,-0.5051,-1.6253
0.65816,-0.41837,-1.6378
0.65816,-0.33163,-1.6437
0.65816,-0.2449,-1.6429
0.65816,-0.15816,-1.6355
0.65816,-0.071429,-1.6216
0.65816,0.015306,-1.6012
0.65816,0.10204,-1.5746
0.65816,0.18878,-1.5418
0.65816,0.27551,-1.5033
0.65816,0.36224,-1.4591
0.65816,0.44898,-1.4097
0.65816,0.53571,-1.3553
0.65816,0.62245,-1.2964
0.65816,0.70918,-1.2333
0.65816,0.79592,-1.1665
0.65816,0.88265,-1.0964
0.65816,0.96939,-1.0234
0.65816,1.0561,-0.94812
0.65816,1.1429,-0.87094
0.65816,1.2296,-0.79239
0.65816,1.3163,-0.71298
0.65816,1.4031,-0.63321
0.65816,1.4898,-0.55359
0.65816,1.5765,-0.47462
0.65816,1.6633,-0.39678
0.65816,1.75,-0.32056
0.7551,-2.5,-0.49412
0.7551,-2.4133,-0.57822
0.7551,-2.3265,-0.66281
0.7551,-2.2398,-0.74738
0.7551,-2.1531,-0.83138
0.7551,-2.0663,-0.91431
0.7551,-1.9796,-0.99564
0.7551,-1.8929,-1.0749
0.7551,-1.8061,-1.1515
0.7551,-1.7194,-1.225
0.7551,-1.6327,-1.295
0.7551,-1.5459,-1.3609
0.7551,-1.4592,-1.4225
0.7551,-1.3724,-1.4793
0.7551,-1.2857,-1.531
0.7551,-1.199,-1.5773
0.7551,-1.1122,-1.6178
0.7551,-1.0255,-1.6524
0.7551,-0.93878,-1.6808
0.7551,-0.85204,-1.7028
0.7551,-0.76531,-1.7185
0.7551,-0.67857,-1.7276
0.7551,-0.59184,-1.7303
0.7551,-0.5051,-1.7264
0.7551,-0.41837,-1.716
0.7551,-0.33163,-1.6993
0.7551,-0.2449,-1.6765
0.7551,-0.15816,-1.6476
0.7551,-0.071429,-1.6129
0.7551,0.015306,-1.5727
0.7551,0.10204,-1.5273
0.7551,0.18878,-1.4771
0.7551,0.27551,-1.4223
0.7551,0.36224,-1.3634
0.7551,0.44898,-1.3009
0.7551,0.53571,-1.2351
0.7551,0.62245,-1.1666
0.7551,0.70918,-1.0957
0.7551,0.79592,-1.0231
0.7551,0.88265,-0.94919
0.7551,0.96939,-0.87449
0.7551,1.0561,-0.79952
0.7551,1.1429,-0.72478
0.7551,1.2296,-0.65077
0.7551,1.3163,-0.57798
0.7551,1.4031,-0.50688
0.7551,1.4898,-0.43795
0.7551,1.5765,-0.37161
0.7551,1.6633,-0.30828
0.7551,1.75,-0.24835
0.85204,-2.5,-0.9171
0.85204,-2.4133,-0.99914
0.85204,-2.3265,-1.08
0.85204,-2.2398,-1.1592
0.85204,-2.1531,-1.2361
0.85204,-2.0663,-1.3102
0.85204,-1.9796,-1.3811
0.85204,-1.8929,-1.4482
0.85204,-1.8061,-1.5111
0.85204,-1.7194,-1.5693
0.85204,-1.6327,-1.6224
0.85204,-1.5459,-1.6702
0.85204,-1.4592,-1.7123
0.85204,-1.3724,-1.7483
0.85204,-1.2857,-1.7781
0.85204,-1.199,-1.8015
0.85204,-1.1122,-1.8183
0.85204,-1.0255,-1.8285
0.85204,-0.93878,-1.8319
0.85204,-0.85204,-1.8287
0.85204,-0.76531,-1.8187
0.85204,-0.67857,-1.8022
0.85204,-0.59184,-1.7793
0.85204,-0.5051,-1.7501
0.85204,-0.41837,-1.7149
0.85204,-0.33163,-1.674
0.85204,-0.2449,-1.6276
0.85204,-0.15816,-1.5763
0.85204,-0.071429,-1.5202
0.85204,0.015306,-1.4599
0.85204,0.10204,-1.3958
0.85204,0.18878,-1.3284
0.85204,0.27551,-1.2582
0.85204,0.36224,-1.1858
0.85204,0.44898,-1.1115
0.85204,0.53571,-1.0361
0.85204,0.62245,-0.96004
0.85204,0.70918,-0.88389
0.85204,0.79592,-0.80821
0.85204,0.88265,-0.73354
0.85204,0.96939,-0.66043
0.85204,1.0561,-0.58941
0.85204,1.1429,-0.52097
0.85204,1.2296,-0.45562
0.85204,1.3163,-0.3938
0.85204,1.4031,-0.33596
0.85204,1.4898,-0.28248
0.85204,1.5765,-0.23374
0.85204,1.6633,-0.19007
0.85204,1.75,-0.15175
0.94898,-2.5,-1.3065
0.94898,-2.4133,-1.3837
0.94898,-2.3265,-1.4578
0.94898,-2.2398,-1.5284
0.94898,-2.1531,-1.5949
0.94898,-2.0663,-1.6567
0.94898,-1.9796,-1.7135
0.94898,-1.8929,-1.7649
0.94898,-1.8061,-1.8103
0.94898,-1.7194,-1.8496
0.94898,-1.6327,-1.8824
0.94898,-1.5459,-1.9084
0.94898,-1.4592,-1.9276
0.94898,-1.3724,-1.9397
0.94898,-1.2857,-1.9446
0.94898,-1.199,-1.9424
0.94898,-1.1122,-1.933
0.94898,-1.0255,-1.9166
0.94898,-0.93878,-1.8932
0.94898,-0.85204,-1.863
0.94898,-0.76531,-1.8263
0.94898,-0.67857,-1.7833
0.94898,-0.59184,-1.7344
0.94898,-0.5051,-1.6799
0.94898,-0.41837,-1.6203
0.94898,-0.33163,-1.5559
0.94898,-0.2449,-1.4874
0.94898,-0.15816,-1.4151
0.94898,-0.071429,-1.3397
0.94898,0.015306,-1.2617
0.94898,0.10204,-1.1816
0.94898,0.18878,-1.1002
0.94898,0.27551,-1.018
0.94898,0.36224,-0.93556
0.94898,0.44898,-0.8536
0.94898,0.53571,-0.7727
0.94898,0.62245,-0.69346
0.94898,0.70918,-0.61648
0.94898,0.79592,-0.54233
0.94898,0.88265,-0.47158
0.94898,0.96939,-0.40474
0.94898,1.0561,-0.34232
0.94898,1.1429,-0.28478
0.94898,1.2296,-0.23256
0.94898,1.3163,-0.18603
0.94898,1.4031,-0.14556
0.94898,1.4898,-0.11143
0.94898,1.5765,-0.083898
0.94898,1.6633,-0.063167
0.94898,1.75,-0.049387
1.0459,-2.5,-1.6096
1.0459,-2.4133,-1.681
1.0459,-2.3265,-1.7471
1.0459,-2.2398,-1.8074
1.0459,-2.1531,-1.8616
1.0459,-2.0663,-1.9092
1.0459,-1.9796,-1.9499
1.0459,-1.8929,-1.9833
1.0459,-1.8061,-2.0093
1.0459,-1.7194,-2.0276
1.0459,-1.6327,-2.0381
1.0459,-1.5459,-2.0407
1.0459,-1.4592,-2.0354
1.0459,-1.3724,-2.0222
1.0459,-1.2857,-2.0013
1.0459,-1.199,-1.9729
1.0459,-1.1122,-1.937
1.0459,-1.0255,-1.8941
1.0459,-0.93878,-1.8444
1.0459,-0.85204,-1.7883
1.0459,-0.76531,-1.7262
1.0459,-0.67857,-1.6587
1.0459,-0.59184,-1.5861
1.0459,-0.5051,-1.5091
1.0459,-0.41837,-1.4282
1.0459,-0.33163,-1.3441
1.0459,-0.2449,-1.2574
1.0459,-0.15816,-1.1686
1.0459,-0.071429,-1.0786
1.0459,0.015306,-0.988
1.0459,0.10204,-0.89743
1.0459,0.18878,-0.8076
1.0459,0.27551,-0.71917
1.0459,0.36224,-0.63283
1.0459,0.44898,-0.54922
1.0459,0.53571,-0.46896
1.0459,0.62245,-0.39265
1.0459,0.70918,-0.32087
1.0459,0.79592,-0.25416
1.0459,0.88265,-0.19302
1.0459,0.96939,-0.1379
1.0459,1.0561,-0.089209
1.0459,1.1429,-0.047321
1.0459,1.2296,-0.012542
1.0459,1.3163,0.014868
1.0459,1.4031,0.034707
1.0459,1.4898,0.046829
1.0459,1.5765,0.051148
1.0459,1.6633,0.047635
1.0459,1.75,0.03632
1.1429,-2.5,-1.7929
1.1429,-2.4133,-1.8568
1.1429,-2.3265,-1.9131
1.1429,-2.2398,-1.9615
1.1429,-2.1531,-2.0017
1.1429,-2.0663,-2.0335
1.1429,-1.9796,-2.0565
1.1429,-1.8929,-2.0708
1.1429,-1.8061,-2.0762
1.1429,-1.7194,-2.0728
1.1429,-1.6327,-2.0606
1.1429,-1.5459,-2.0397
1.1429,-1.4592,-2.0104
1.1429,-1.3724,-1.9729
1.1429,-1.2857,-1.9275
1.1429,-1.199,-1.8746
1.1429,-1.1122,-1.8147
1.1429,-1.0255,-1.7481
1.1429,-0.93878,-1.6754
1.1429,-0.85204,-1.5972
1.1429,-0.76531,-1.5141
1.1429,-0.67857,-1.4268
1.1429,-0.59184,-1.3359
1.1429,-0.5051,-1.2421
1.1429,-0.41837,-1.1462
1.1429,-0.33163,-1.0488
1.1429,-0.2449,-0.9507
1.1429,-0.15816,-0.85268
1.1429,-0.071429,-0.75546
1.1429,0.015306,-0.65976
1.1429,0.10204,-0.56632
1.1429,0.18878,-0.47583
1.1429,0.27551,-0.38897
1.1429,0.36224,-0.30639
1.1429,0.44898,-0.22869
1.1429,0.53571,-0.15646
1.1429,0.62245,-0.090225
1.1429,0.70918,-0.030467
1.1429,0.79592,0.022381
1.1429,0.88265,0.067938
1.1429,0.96939,0.10588
1.1429,1.0561,0.13595
1.1429,1.1429,0.15794
1.1429,1.2296,0.17172
1.1429,1.3163,0.1772
1.1429,1.4031,0.17438
1.1429,1.4898,0.16331
1.1429,1.5765,0.14412
1.1429,1.6633,0.11697
1.1429,1.75,0.082112
1.2398,-2.5,-1.8457
1.2398,-2.4133,-1.8975
1.2398,-2.3265,-1.94
1.2398,-2.2398,-1.9729
1.2398,-2.1531,-1.9961
1.2398,-2.0663,-2.0095
1.2398,-1.9796,-2.0132
1.2398,-1.8929,-2.0072
1.2398,-1.8061,-1.9917
1.2398,-1.7194,-1.9668
1.2398,-1.6327,-1.9328
1.2398,-1.5459,-1.8901
1.2398,-1.4592,-1.8391
1.2398,-1.3724,-1.7803
1.2398,-1.2857,-1.7141
1.2398,-1.199,-1.6412
1.2398,-1.1122,-1.562
1.2398,-1.0255,-1.4775
1.2398,-0.93878,-1.3881
1.2398,-0.85204,-1.2946
1.2398,-0.76531,-1.1978
1.2398,-0.67857,-1.0985
1.2398,-0.59184,-0.9974
1.2398,-0.5051,-0.89536
1.2398,-0.41837,-0.79315
1.2398,-0.33163,-0.69157
1.2398,-0.2449,-0.59141
1.2398,-0.15816,-0.49344
1.2398,-0.071429,-0.3984
1.2398,0.015306,-0.30702
1.2398,0.10204,-0.21998
1.2398,0.18878,-0.13794
1.2398,0.27551,-0.061508
1.2398,0.36224,0.008763
1.2398,0.44898,0.072358
1.2398,0.53571,0.12882
1.2398,0.62245,0.17776
1.2398,0.70918,0.21884
1.2398,0.79592,0.25178
1.2398,0.88265,0.27639
1.2398,0.96939,0.29252
1.2398,1.0561,0.3001
1.2398,1.1429,0.29914
1.2398,1.2296,0.28971
1.2398,1.3163,0.27192
1.2398,1.4031,0.246
1.2398,1.4898,0.21221
1.2398,1.5765,0.17088
1.2398,1.6633,0.12239
1.2398,1.75,0.067211
1.3367,-2.5,-1.778
1.3367,-2.4133,-1.8091
1.3367,-2.3265,-1.8302
1.3367,-2.2398,-1.8414
1.3367,-2.1531,-1.8425
1.3367,-2.0663,-1.8339
1.3367,-1.9796,-1.8156
1.3367,-1.8929,-1.7879
1.3367,-1.8061,-1.7511
1.3367,-1.7194,-1.7056
1.3367,-1.6327,-1.6518
1.3367,-1.5459,-1.5904
1.3367,-1.4592,-1.5217
1.3367,-1.3724,-1.4466
1.3367,-1.2857,-1.3655
1.3367,-1.199,-1.2793
1.3367,-1.1122,-1.1886
1.3367,-1.0255,-1.0943
1.3367,-0.93878,-0.99707
1.3367,-0.85204,-0.89777
1.3367,-0.76531,-0.7972
1.3367,-0.67857,-0.69618
1.3367,-0.59184,-0.59554
1.3367,-0.5051,-0.49606
1.3367,-0.41837,-0.39856
1.3367,-0.33163,-0.30378
1.3367,-0.2449,-0.21249
1.3367,-0.15816,-0.12538
1.3367,-0.071429,-0.043134
1.3367,0.015306,0.033629
1.3367,0.10204,0.10433
1.3367,0.18878,0.16843
1.3367,0.27551,0.22547
1.3367,0.36224,0.27505
1.3367,0.44898,0.3168
1.3367,0.53571,0.35045
1.3367,0.62245,0.37578
1.3367,0.70918,0.39265
1.3367,0.79592,0.40099
1.3367,0.88265,0.40079
1.3367,0.96939,0.39212
1.3367,1.0561,0.37511
1.3367,1.1429,0.34996
1.3367,1.2296,0.31695
1.3367,1.3163,0.27641
1.3367,1.4031,0.22873
1.3367,1.4898,0.17437
1.3367,1.5765,0.11384
1.3367,1.6633,0.047691
1.3367,1.75,-0.02347
1.4337,-2.5,-1.6145
1.4337,-2.4133,-1.6128
1.4337,-2.3265,-1.6022
1.4337,-2.2398,-1.583
1.4337,-2.1531,-1.5553
1.4337,-2.0663,-1.5193
1.4337,-1.9796,-1.4755
1.4337,-1.8929,-1.4243
1.4337,-1.8061,-1.366
1.4337,-1.7194,-1.3012
1.4337,-1.6327,-1.2305
1.4337,-1.5459,-1.1544
1.4337,-1.4592,-1.0736
1.4337,-1.3724,-0.98875
1.4337,-1.2857,-0.90059
1.4337,-1.199,-0.80983
1.4337,-1.1122,-0.71721
1.4337,-1.0255,-0.62349
1.4337,-0.93878,-0.52943
1.4337,-0.85204,-0.43578
1.4337,-0.76531,-0.34331
1.4337,-0.67857,-0.25274
1.4337,-0.59184,-0.16481
1.4337,-0.5051,-0.080211
1.4337,-0.41837,0.00038979
1.4337,-0.33163,0.076359
1.4337,-0.2449,0.1471
1.4337,-0.15816,0.21207
1.4337,-0.071429,0.27076
1.4337,0.015306,0.32273
1.4337,0.10204,0.36759
1.4337,0.18878,0.40499
1.4337,0.27551,0.43467
1.4337,0.36224,0.45642
1.4337,0.44898,0.4701
1.4337,0.53571,0.47561
1.4337,0.62245,0.47297
1.4337,0.70918,0.46221
1.4337,0.79592,0.44345
1.4337,0.88265,0.41689
1.4337,0.96939,0.38276
1.4337,1.0561,0.34137
1.4337,1.1429,0.29309
1.4337,1.2296,0.23834
1.4337,1.3163,0.17759
1.4337,1.4031,0.11135
1.4337,1.4898,0.040201
1.4337,1.5765,-0.035269
1.4337,1.6633,-0.11442
1.4337,1.75,-0.19659
1.5306,-2.5,-1.386
1.5306,-2.4133,-1.3384
1.5306,-2.3265,-1.285
1.5306,-2.2398,-1.226
1.5306,-2.1531,-1.1619
1.5306,-2.0663,-1.0931
1.5306,-1.9796,-1.0201
1.5306,-1.8929,-0.94352
1.5306,-1.8061,-0.86376
1.5306,-1.7194,-0.78143
1.5306,-1.6327,-0.6971
1.5306,-1.5459,-0.61136
1.5306,-1.4592,-0.52482
1.5306,-1.3724,-0.43808
1.5306,-1.2857,-0.35175
1.5306,-1.199,-0.26645
1.5306,-1.1122,-0.18275
1.5306,-1.0255,-0.10127
1.5306,-0.93878,-0.022555
1.5306,-0.85204,0.052823
1.5306,-0.76531,0.12434
1.5306,-0.67857,0.19149
1.5306,-0.59184,0.25379
1.5306,-0.5051,0.31081
1.5306,-0.41837,0.36214
1.5306,-0.33163,0.40742
1.5306,-0.2449,0.44633
1.5306,-0.15816,0.47857
1.5306,-0.071429,0.50393
1.5306,0.015306,0.52221
1.5306,0.10204,0.53328
1.5306,0.18878,0.53705
1.5306,0.27551,0.53349
1.5306,0.36224,0.52262
1.5306,0.44898,0.50449
1.5306,0.53571,0.47924
1.5306,0.62245,0.44702
1.5306,0.70918,0.40806
1.5306,0.79592,0.36261
1.5306,0.88265,0.311
1.5306,0.96939,0.25357
1.5306,1.0561,0.19071
1.5306,1.1429,0.12288
1.5306,1.2296,0.050521
1.5306,1.3163,-0.025849
1.5306,1.4031,-0.1057
1.5306,1.4898,-0.18848
1.5306,1.5765,-0.2736
1.5306,1.6633,-0.36048
1.5306,1.75,-0.4485
1.6276,-2.5,-1.12
1.6276,-2.4133,-1.0167
1.6276,-2.3265,-0.91159
1.6276,-2.2398,-0.80553
1.6276,-2.1531,-0.69921
1.6276,-2.0663,-0.59335
1.6276,-1.9796,-0.48864
1.6276,-1.8929,-0.38572
1.6276,-1.8061,-0.28521
1.6276,-1.7194,-0.18771
1.6276,-1.6327,-0.093749
1.6276,-1.5459,-0.0038388
1.6276,-1.4592,0.081561
1.6276,-1.3724,0.16203
1.6276,-1.2857,0.2372
1.6276,-1.199,0.30673
1.6276,-1.1122,0.37034
1.6276,-1.0255,0.42778
1.6276,-0.93878,0.47885
1.6276,-0.85204,0.52339
1.6276,-0.76531,0.56128
1.6276,-0.67857,0.59242
1.6276,-0.59184,0.61677
1.6276,-0.5051,0.63432
1.6276,-0.41837,0.64508
1.6276,-0.33163,0.6491
1.6276,-0.2449,0.64645
1.6276,-0.15816,0.63725
1.6276,-0.071429,0.62162
1.6276,0.015306,0.5997
1.6276,0.10204,0.57168
1.6276,0.18878,0.53774
1.6276,0.27551,0.4981
1.6276,0.36224,0.45299
1.6276,0.44898,0.40265
1.6276,0.53571,0.34736
1.6276,0.62245,0.28738
1.6276,0.70918,0.22302
1.6276,0.79592,0.15458
1.6276,0.88265,0.082394
1.6276,0.96939,0.0067906
1.6276,1.0561,-0.071874
1.6276,1.1429,-0.15323
1.6276,1.2296,-0.2369
1.6276,1.3163,-0.32249
1.6276,1.4031,-0.40959
1.6276,1.4898,-0.49778
1.6276,1.5765,-0.58662
1.6276,1.6633,-0.67567
1.6276,1.75,-0.76446
1.7245,-2.5,-0.83481
1.7245,-2.4133,-0.67308
1.7245,-2.3265,-0.51392
1.7245,-2.2398,-0.35867
1.7245,-2.1531,-0.20859
1.7245,-2.0663,-0.064828
1.7245,-1.9796,0.071579
1.7245,-1.8929,0.19971
1.7245,-1.8061,0.31879
1.7245,-1.7194,0.42813
1.7245,-1.6327,0.52721
1.7245,-1.5459,0.61562
1.7245,-1.4592,0.69308
1.7245,-1.3724,0.75943
1.7245,-1.2857,0.81465
1.7245,-1.199,0.85879
1.7245,-1.1122,0.89203
1.7245,-1.0255,0.91464
1.7245,-0.93878,0.92696
1.7245,-0.85204,0.92941
1.7245,-0.76531,0.92248
1.7245,-0.67857,0.9067
1.7245,-0.59184,0.88263
1.7245,-0.5051,0.85086
1.7245,-0.41837,0.81201
1.7245,-0.33163,0.76669
1.7245,-0.2449,0.7155
1.7245,-0.15816,0.65905
1.7245,-0.071429,0.5979
1.7245,0.015306,0.5326
1.7245,0.10204,0.46367
1.7245,0.18878,0.39158
1.7245,0.27551,0.31675
1.7245,0.36224,0.23959
1.7245,0.44898,0.16044
1.7245,0.53571,0.079616
1.7245,0.62245,-0.0026261
1.7245,0.70918,-0.086047
1.7245,0.79592,-0.17045
1.7245,0.88265,-0.25565
1.7245,0.96939,-0.3415
1.7245,1.0561,-0.42787
1.7245,1.1429,-0.5146
1.7245,1.2296,-0.60158
1.7245,1.3163,-0.68866
1.7245,1.4031,-0.77568
1.7245,1.4898,-0.86247
1.7245,1.5765,-0.94883
1.7245,1.6633,-1.0345
1.7245,1.75,-1.1192
1.8214,-2.5,-0.53678
1.8214,-2.4133,-0.32475
1.8214,-2.3265,-0.11838
1.8214,-2.2398,0.080168
1.8214,-2.1531,0.26888
1.8214,-2.0663,0.44593
1.8214,-1.9796,0.60969
1.8214,-1.8929,0.75877
1.8214,-1.8061,0.89202
1.8214,-1.7194,1.0085
1.8214,-1.6327,1.1076
1.8214,-1.5459,1.1889
1.8214,-1.4592,1.2523
1.8214,-1.3724,1.2978
1.8214,-1.2857,1.3257
1.8214,-1.199,1.3366
1.8214,-1.1122,1.3313
1.8214,-1.0255,1.3105
1.8214,-0.93878,1.2755
1.8214,-0.85204,1.2272
1.8214,-0.76531,1.1671
1.8214,-0.67857,1.0964
1.8214,-0.59184,1.0164
1.8214,-0.5051,0.92873
1.8214,-0.41837,0.83458
1.8214,-0.33163,0.73532
1.8214,-0.2449,0.63223
1.8214,-0.15816,0.52649
1.8214,-0.071429,0.4192
1.8214,0.015306,0.31132
1.8214,0.10204,0.20372
1.8214,0.18878,0.097121
1.8214,0.27551,-0.0078997
1.8214,0.36224,-0.11089
1.8214,0.44898,-0.21152
1.8214,0.53571,-0.3096
1.8214,0.62245,-0.40505
1.8214,0.70918,-0.4979
1.8214,0.79592,-0.58824
1.8214,0.88265,-0.67626
1.8214,0.96939,-0.76219
1.8214,1.0561,-0.84628
1.8214,1.1429,-0.92882
1.8214,1.2296,-1.0101
1.8214,1.3163,-1.0902
1.8214,1.4031,-1.1695
1.8214,1.4898,-1.248
1.8214,1.5765,-1.3258
1.8214,1.6633,-1.4029
1.8214,1.75,-1.479
1.9184,-2.5,-0.22258
1.9184,-2.4133,0.019691
1.9184,-2.3265,0.2556
1.9184,-2.2398,0.48204
1.9184,-2.1531,0.69608
1.9184,-2.0663,0.89501
1.9184,-1.9796,1.0764
1.9184,-1.8929,1.2381
1.9184,-1.8061,1.3783
1.9184,-1.7194,1.4956
1.9184,-1.6327,1.589
1.9184,-1.5459,1.6579
1.9184,-1.4592,1.7021
1.9184,-1.3724,1.7217
1.9184,-1.2857,1.7174
1.9184,-1.199,1.6901
1.9184,-1.1122,1.6411
1.9184,-1.0255,1.5719
1.9184,-0.93878,1.4845
1.9184,-0.85204,1.3807
1.9184,-0.76531,1.2628
1.9184,-0.67857,1.1332
1.9184,-0.59184,0.99411
1.9184,-0.5051,0.84793
1.9184,-0.41837,0.69696
1.9184,-0.33163,0.54339
1.9184,-0.2449,0.38928
1.9184,-0.15816,0.2365
1.9184,-0.071429,0.086716
1.9184,0.015306,-0.058653
1.9184,0.10204,-0.19844
1.9184,0.18878,-0.33175
1.9184,0.27551,-0.45794
1.9184,0.36224,-0.57667
1.9184,0.44898,-0.68781
1.9184,0.53571,-0.7915
1.9184,0.62245,-0.88807
1.9184,0.70918,-0.97803
1.9184,0.79592,-1.062
1.9184,0.88265,-1.1408
1.9184,0.96939,-1.2153
1.9184,1.0561,-1.2862
1.9184,1.1429,-1.3544
1.9184,1.2296,-1.4207
1.9184,1.3163,-1.4857
1.9184,1.4031,-1.55
1.9184,1.4898,-1.6139
1.9184,1.5765,-1.6776
1.9184,1.6633,-1.7411
1.9184,1.75,-1.8041
2.0153,-2.5,0.11475
2.0153,-2.4133,0.35688
2.0153,-2.3265,0.59477
2.0153,-2.2398,0.82456
2.0153,-2.1531,1.0425
2.0153,-2.0663,1.2449
2.0153,-1.9796,1.4284
2.0153,-1.8929,1.59
2.0153,-1.8061,1.7268
2.0153,-1.7194,1.8368
2.0153,-1.6327,1.9183
2.0153,-1.5459,1.97
2.0153,-1.4592,1.9915
2.0153,-1.3724,1.9827
2.0153,-1.2857,1.9442
2.0153,-1.199,1.8773
2.0153,-1.1122,1.7836
2.0153,-1.0255,1.6653
2.0153,-0.93878,1.5249
2.0153,-0.85204,1.3655
2.0153,-0.76531,1.1902
2.0153,-0.67857,1.0024
2.0153,-0.59184,0.80559
2.0153,-0.5051,0.60315
2.0153,-0.41837,0.39849
2.0153,-0.33163,0.19481
2.0153,-0.2449,-0.0049445
2.0153,-0.15816,-0.19813
2.0153,-0.071429,-0.38247
2.0153,0.015306,-0.5561
2.0153,0.10204,-0.71761
2.0153,0.18878,-0.86603
2.0153,0.27551,-1.0008
2.0153,0.36224,-1.1219
2.0153,0.44898,-1.2297
2.0153,0.53571,-1.3248
2.0153,0.62245,-1.4082
2.0153,0.70918,-1.4813
2.0153,0.79592,-1.5455
2.0153,0.88265,-1.6024
2.0153,0.96939,-1.6535
2.0153,1.0561,-1.7005
2.0153,1.1429,-1.7448
2.0153,1.2296,-1.7878
2.0153,1.3163,-1.8304
2.0153,1.4031,-1.8735
2.0153,1.4898,-1.9175
2.0153,1.5765,-1.9624
2.0153,1.6633,-2.0081
2.0153,1.75,-2.0537
2.1122,-2.5,0.47763
2.1122,-2.4133,0.68338
2.1122,-2.3265,0.88926
2.1122,-2.2398,1.0913
2.1122,-2.1531,1.2853
2.1122,-2.0663,1.4671
2.1122,-1.9796,1.6323
2.1122,-1.8929,1.777
2.1122,-1.8061,1.8975
2.1122,-1.7194,1.9905
2.1122,-1.6327,2.0533
2.1122,-1.5459,2.0838
2.1122,-1.4592,2.0808
2.1122,-1.3724,2.0436
2.1122,-1.2857,1.9726
2.1122,-1.199,1.8688
2.1122,-1.1122,1.734
2.1122,-1.0255,1.5708
2.1122,-0.93878,1.3824
2.1122,-0.85204,1.1725
2.1122,-0.76531,0.94526
2.1122,-0.67857,0.70527
2.1122,-0.59184,0.45711
2.1122,-0.5051,0.20548
2.1122,-0.41837,-0.04505
2.1122,-0.33163,-0.29017
2.1122,-0.2449,-0.52591
2.1122,-0.15816,-0.7488
2.1122,-0.071429,-0.95594
2.1122,0.015306,-1.145
2.1122,0.10204,-1.3145
2.1122,0.18878,-1.4634
2.1122,0.27551,-1.5916
2.1122,0.36224,-1.6994
2.1122,0.44898,-1.788
2.1122,0.53571,-1.8589
2.1122,0.62245,-1.9141
2.1122,0.70918,-1.956
2.1122,0.79592,-1.987
2.1122,0.88265,-2.0097
2.1122,0.96939,-2.0268
2.1122,1.0561,-2.0405
2.1122,1.1429,-2.0531
2.1122,1.2296,-2.0662
2.1122,1.3163,-2.0811
2.1122,1.4031,-2.0986
2.1122,1.4898,-2.1189
2.1122,1.5765,-2.1415
2.1122,1.6633,-2.1657
2.1122,1.75,-2.1899
2.2092,-2.5,0.85603
2.2092,-2.4133,0.98988
2.2092,-2.3265,1.1289
2.2092,-2.2398,1.2701
2.2092,-2.1531,1.4097
2.2092,-2.0663,1.5435
2.2092,-1.9796,1.6671
2.2092,-1.8929,1.7758
2.2092,-1.8061,1.8649
2.2092,-1.7194,1.9301
2.2092,-1.6327,1.9675
2.2092,-1.5459,1.9738
2.2092,-1.4592,1.9464
2.2092,-1.3724,1.8839
2.2092,-1.2857,1.7855
2.2092,-1.199,1.6519
2.2092,-1.1122,1.4844
2.2092,-1.0255,1.2856
2.2092,-0.93878,1.0591
2.2092,-0.85204,0.80919
2.2092,-0.76531,0.54089
2.2092,-0.67857,0.25974
2.2092,-0.59184,-0.028387
2.2092,-0.5051,-0.31754
2.2092,-0.41837,-0.60185
2.2092,-0.33163,-0.87576
2.2092,-0.2449,-1.1342
2.2092,-0.15816,-1.3729
2.2092,-0.071429,-1.5881
2.2092,0.015306,-1.7772
2.2092,0.10204,-1.9386
2.2092,0.18878,-2.0716
2.2092,0.27551,-2.1765
2.2092,0.36224,-2.2544
2.2092,0.44898,-2.3076
2.2092,0.53571,-2.3387
2.2092,0.62245,-2.3511
2.2092,0.70918,-2.3483
2.2092,0.79592,-2.3343
2.2092,0.88265,-2.3127
2.2092,0.96939,-2.2873
2.2092,1.0561,-2.2611
2.2092,1.1429,-2.2367
2.2092,1.2296,-2.2162
2.2092,1.3163,-2.2007
2.2092,1.4031,-2.1905
2.2092,1.4898,-2.1853
2.2092,1.5765,-2.1836
2.2092,1.6633,-2.1835
2.2092,1.75,-2.1822
2.3061,-2.5,1.2224
2.3061,-2.4133,1.2569
2.3061,-2.3265,1.2999
2.3061,-2.2398,1.3508
2.3061,-2.1531,1.4075
2.3061,-2.0663,1.4672
2.3061,-1.9796,1.5258
2.3061,-1.8929,1.5789
2.3061,-1.8061,1.6214
2.3061,-1.7194,1.648
2.3061,-1.6327,1.6537
2.3061,-1.5459,1.6338
2.3061,-1.4592,1.5843
2.3061,-1.3724,1.5019
2.3061,-1.2857,1.3849
2.3061,-1.199,1.2324
2.3061,-1.1122,1.045
2.3061,-1.0255,0.82488
2.3061,-0.93878,0.57527
2.3061,-0.85204,0.30075
2.3061,-0.76531,0.0069306
2.3061,-0.67857,-0.29975
2.3061,-0.59184,-0.61231
2.3061,-0.5051,-0.92349
2.3061,-0.41837,-1.2261
2.3061,-0.33163,-1.5131
2.3061,-0.2449,-1.7785
2.3061,-0.15816,-2.0167
2.3061,-0.071429,-2.2236
2.3061,0.015306,-2.3961
2.3061,0.10204,-2.5326
2.3061,0.18878,-2.6328
2.3061,0.27551,-2.6977
2.3061,0.36224,-2.7297
2.3061,0.44898,-2.7322
2.3061,0.53571,-2.7094
2.3061,0.62245,-2.6664
2.3061,0.70918,-2.6082
2.3061,0.79592,-2.5403
2.3061,0.88265,-2.4676
2.3061,0.96939,-2.3948
2.3061,1.0561,-2.3256
2.3061,1.1429,-2.2629
2.3061,1.2296,-2.2084
2.3061,1.3163,-2.1629
2.3061,1.4031,-2.1257
2.3061,1.4898,-2.0952
2.3061,1.5765,-2.0686
2.3061,1.6633,-2.0424
2.3061,1.75,-2.0125
2.4031,-2.5,1.5312
2.4031,-2.4133,1.4532
2.4031,-2.3265,1.3833
2.4031,-2.2398,1.3241
2.4031,-2.1531,1.277
2.4031,-2.0663,1.2415
2.4031,-1.9796,1.2156
2.4031,-1.8929,1.196
2.4031,-1.8061,1.1781
2.4031,-1.7194,1.1567
2.4031,-1.6327,1.1256
2.4031,-1.5459,1.0789
2.4031,-1.4592,1.011
2.4031,-1.3724,0.91685
2.4031,-1.2857,0.79252
2.4031,-1.199,0.6355
2.4031,-1.1122,0.44487
2.4031,-1.0255,0.22143
2.4031,-0.93878,-0.03226
2.4031,-0.85204,-0.31194
2.4031,-0.76531,-0.61184
2.4031,-0.67857,-0.92492
2.4031,-0.59184,-1.2432
2.4031,-0.5051,-1.5582
2.4031,-0.41837,-1.8614
2.4031,-0.33163,-2.1444
2.4031,-0.2449,-2.3996
2.4031,-0.15816,-2.6207
2.4031,-0.071429,-2.8026
2.4031,0.015306,-2.942
2.4031,0.10204,-3.0374
2.4031,0.18878,-3.089
2.4031,0.27551,-3.0989
2.4031,0.36224,-3.0709
2.4031,0.44898,-3.0101
2.4031,0.53571,-2.9225
2.4031,0.62245,-2.815
2.4031,0.70918,-2.6945
2.4031,0.79592,-2.5681
2.4031,0.88265,-2.4419
2.4031,0.96939,-2.3213
2.4031,1.0561,-2.2105
2.4031,1.1429,-2.1122
2.4031,1.2296,-2.0274
2.4031,1.3163,-1.9556
2.4031,1.4031,-1.8948
2.4031,1.4898,-1.8414
2.4031,1.5765,-1.7911
2.4031,1.6633,-1.7383
2.4031,1.75,-1.6774
2.5,-2.5,1.724
2.5,-2.4133,1.5387
2.5,-2.3265,1.3554
2.5,-2.2398,1.181
2.5,-2.1531,1.0211
2.5,-2.0663,0.87917
2.5,-1.9796,0.75669
2.5,-1.8929,0.65292
2.5,-1.8061,0.56507
2.5,-1.7194,0.48863
2.5,-1.6327,0.41764
2.5,-1.5459,0.34527
2.5,-1.4592,0.26432
2.5,-1.3724,0.16779
2.5,-1.2857,0.049479
2.5,-1.199,-0.095531
2.5,-1.1122,-0.27044
2.5,-1.0255,-0.47641
2.5,-0.93878,-0.71239
2.5,-0.85204,-0.97512
2.5,-0.76531,-1.2592
2.5,-0.67857,-1.5574
2.5,-0.59184,-1.8611
2.5,-0.5051,-2.1606
2.5,-0.41837,-2.4459
2.5,-0.33163,-2.7074
2.5,-0.2449,-2.9359
2.5,-0.15816,-3.124
2.5,-0.071429,-3.2657
2.5,0.015306,-3.3575
2.5,0.10204,-3.3978
2.5,0.18878,-3.3879
2.5,0.27551,-3.331
2.5,0.36224,-3.2326
2.5,0.44898,-3.0997
2.5,0.53571,-2.9407
2.5,0.62245,-2.7643
2.5,0.70918,-2.5797
2.5,0.79592,-2.3953
2.5,0.88265,-2.2184
2.5,0.96939,-2.0549
2.5,1.0561,-1.9088
2.5,1.1429,-1.7821
2.5,1.2296,-1.6743
2.5,1.3163,-1.5833
2.5,1.4031,-1.5048
2.5,1.4898,-1.4332
2.5,1.5765,-1.3617
2.5,1.6633,-1.2833
2.5,1.75,-1.1908


==> Res_10_0.0625_bounds_unequal_1.csv <==
iteration,lower_bound,upper_bound,scaled1,scaled2
0,-60,60,-1.2,1.2
1,-47,61.00000394,-0.94,1.220000079
2,-36,42.00000006,-0.72,0.840000001
3,-16.66666667,33.55555556,-0.333333333,0.671111111
4,-28.12328771,25.17808233,-0.562465754,0.503561647
5,-23.77647061,18.00941177,-0.475529412,0.360188235
6,-8.697055556,7.096921565,-0.173941111,0.141938431
7,-19.54580171,10.1918209,-0.390916034,0.203836418
8,-18.23076622,17.32194621,-0.364615324,0.346438924
9,-6.087357293,5.849396066,-0.121747146,0.116987921
10,-10.59947417,8.748350991,-0.211989483,0.17496702
11,-4.067443307,4.279469795,-0.081348866,0.085589396
12,-6.678762557,11.59736901,-0.133575251,0.23194738
13,-3.023412448,3.239088731,-0.060468249,0.064781775
14,-7.773282237,5.148589078,-0.155465645,0.102971782
15,-2.95566887,3.516605351,-0.059113377,0.070332107
16,-10.14525619,4.777770315,-0.202905124,0.095555406
17,-2.122594207,4.093111173,-0.042451884,0.081862223
18,-3.469982015,3.705166147,-0.06939964,0.074103323
19,-5.903422045,2.555744909,-0.118068441,0.051114898
20,-3.076793261,2.796765082,-0.061535865,0.055935302
21,-2.834490098,3.026631995,-0.056689802,0.06053264
22,-3.223408197,2.159033423,-0.064468164,0.043180668
23,-4.261213735,2.18556187,-0.085224275,0.043711237
24,-3.449884832,1.697264286,-0.068997697,0.033945286
25,-2.118290994,3.579083972,-0.04236582,0.071581679
26,-1.777003036,0.994239595,-0.035540061,0.019884792
27,-1.466346413,2.376392363,-0.029326928,0.047527847
28,-1.562880938,2.358241573,-0.031257619,0.047164831
29,-1.909495876,1.307677598,-0.038189918,0.026153552
30,-0.680816233,1.226226321,-0.013616325,0.024524526
31,-1.579420104,1.103200604,-0.031588402,0.022064012
32,-0.760910789,1.43925585,-0.015218216,0.028785117
33,-1.059153675,1.400880401,-0.021183074,0.028017608
34,-1.01043524,0.92559657,-0.020208705,0.018511931
35,-0.700343056,0.662806851,-0.014006861,0.013256137
36,-1.156622376,0.972854852,-0.023132448,0.019457097
37,-0.710835343,1.23701702,-0.014216707,0.02474034
38,-0.698807754,0.64451197,-0.013976155,0.012890239
39,-0.605616529,0.921500695,-0.012112331,0.018430014
40,-0.675154532,0.78073193,-0.013503091,0.015614639
41,-0.473147128,0.607871153,-0.009462943,0.012157423
42,-0.535309338,0.514338922,-0.010706187,0.010286778
43,-0.446615148,0.593550076,-0.008932303,0.011871002
44,-0.366530528,0.502284875,-0.007330611,0.010045697
45,-0.287927293,0.474186014,-0.005758546,0.00948372
46,-0.503783348,0.21437399,-0.010075667,0.00428748
47,-0.239313588,0.16964811,-0.004786272,0.003392962
48,-0.441250426,0.238317539,-0.008825009,0.004766351
49,-0.216983989,0.363672171,-0.00433968,0.007273443
50,-0.184828398,0.222882875,-0.003696568,0.004457657
51,-0.275855522,0.044219477,-0.00551711,0.00088439
52,-0.142761425,0.064874091,-0.002855229,0.001297482
53,-0.166244147,0.016914801,-0.003324883,0.000338296
54,-2.53E-08,-1.54E-06,-5.0629E-10,-3.08656E-08


==> Res_3_0.03125_bounds_equal_1.csv <==
iteration,lower_bound,upper_bound
0.0,-1.0,1.0
1.0,-1.0000000074999988,1.0000000075000002
2.0,-1.0000000100000048,1.0000000099999977
3.0,-1.0000000100000013,1.0000000124999997
4.0,-1.0000000432550258,1.0000000435029133
5.0,-1.0000000072000645,1.0000000068899695
6.0,-1.0000000044060657,1.0000000050268891
7.0,-1.0000000080110865,1.0000000110851879
8.0,-1.000000008805717,1.0000000153054844
9.0,-1.00000007364756,1.0000000728102165
10.0,-1.0000000300000025,1.0000000275000005
11.0,-1.0000000000042522,1.0000000000062377
12.0,-1.000000000030377,1.0000000000157505
13.0,-1.0000000000132636,1.0000000000025722
14.0,-1.0000000000846327,1.0000000000324643
15.0,-1.0000000001767786,1.0000000000879088
16.0,-1.000000002684791,1.0000000042913957
17.0,-1.0000000305865333,1.0000000200962371
18.0,-0.9394950205703831,1.0000000165838343
19.0,-1.0000000015696644,1.0000000004868452
20.0,-0.9999999995945634,0.9389987075028401
21.0,-1.0000000018018969,0.8105983969805322
22.0,-0.9999999810429854,0.6634709929217295
23.0,-0.8852459017048844,0.6453553532729015
24.0,-0.4461538461355459,0.6141025628569219
25.0,-0.3416666504538517,0.5000000070808679
26.0,-0.5776772247158095,0.46606334850832765
27.0,-0.6586102725424574,0.46827794477135365
28.0,-0.40799666408668367,0.4082059697164291
29.0,-0.43246720808844286,0.4180601730279969
30.0,-0.5538545637552499,0.3482777473686145
31.0,-0.32912430356150013,0.29951214138140037
32.0,-0.23836169804836516,0.35041036166762973
33.0,-0.3995325184646492,0.19948542435657357
34.0,-0.21804727642892452,0.29724353253992186
35.0,-0.3335335936694106,0.35776501665974614
36.0,-0.23377813636171352,0.30979697867672673
37.0,-0.23729863940707352,0.22429705210602968
38.0,-0.13322995708370478,0.20250198175124812
39.0,-0.245251188452158,0.13225764404195184
40.0,-0.16555053905238282,0.14638097749502466
41.0,-0.1783171636255676,0.16710154239368125
42.0,-0.21078054583279515,0.12535786939614324
43.0,-0.10658133608334897,0.12977902123268104
44.0,-0.1530254491720191,0.1392950940133506
45.0,-0.16664872020699661,0.11782705378734581
46.0,-0.13407140896545178,0.13036647955964886
47.0,-0.1358789746001663,0.11355127454815195
48.0,-0.1330194799402471,0.14437701005131176
49.0,-0.14662687905249472,0.09918531492605176
50.0,-0.11284700462776254,0.10305499771666504
51.0,-0.075601672211985,0.13292719382907459
52.0,-0.11816506210849065,0.08915079762962108
53.0,-0.13708500170940674,0.0919812280419614
54.0,-0.08740870463702288,0.10509682469643256
55.0,-0.08351848683990859,0.09860917167139682
56.0,-0.07292940339884613,0.08527987247032653
57.0,-0.08655909869327072,0.07843971065869493
58.0,-0.039066145267500296,0.07140213961474107
59.0,-0.07837862030104903,0.04187294628644889
60.0,-0.0557966407496866,0.051817287715243854
61.0,-0.04041356499782989,0.029465137068031666
62.0,-0.03359606466276066,0.02925965149773191
63.0,-0.04407099501853251,0.01772632011917441
64.0,-0.031207678626646196,0.018483215747759907
65.0,-0.03570931359275509,0.011893789517362308
66.0,-0.030341077240800818,0.013396966962306411
67.0,-0.015309202706122349,0.015095025764046976
68.0,-0.019213931933245387,0.01398249328707113
69.0,-0.025459762664927776,0.01563789379021241
70.0,-0.021099431857074524,0.01570342244257672
71.0,-0.016452776357713805,0.017852412582032517
72.0,-0.028676864326254048,0.01584567569765749
73.0,-0.014153261092917369,0.015168865055099179
74.0,-0.028403314509994892,0.014724248520435967
75.0,-0.019095926316213152,0.009422385645613929
76.0,-0.01712760673606528,0.014525799051847255
77.0,-0.01901538273769754,0.009252325981569332
78.0,-0.020256086851373922,0.009562199075966227
79.0,-0.021058944243490973,0.00531893183230947
80.0,-0.015458754401066255,0.009110661136757958
81.0,-0.014176644640802039,0.008033786522773312
82.0,-0.009369606591916213,0.007769120955376518
83.0,-0.008913172581423545,0.00715847084968857
84.0,-0.008924950463181425,0.009112225380018657
85.0,-0.005849244285657473,0.008426588324519368
86.0,-0.007853861943358798,0.00664198054061238
87.0,-0.00626167257290966,0.0057336602647453105
88.0,-0.004494235899252796,0.00731709092089039
89.0,-0.004488008119291287,0.0035449288655908795
90.0,-0.004975224314208493,0.003247195947264636
91.0,-0.003179252465658422,0.0020949783438055647
92.0,-0.003486325333032614,0.0011744747416799761
93.0,-0.004360460178531866,0.0010264847102954278
94.0,-0.0030499747132832766,0.00040913604110359714
95.0,-0.0035861913268240286,0.000704461974570858
96.0,-0.00020286464920493685,8.90564741200528e-05
97.0,-2.640652915442132e-05,0.00012500804383375197
98.0,-0.00015616246931227096,5.7255558910007665e-05
99.0,-0.00017278645329232845,0.00010052209962019276


==> Res_3_0.03125_bounds_equal_2.csv <==
x,y,z,myvalue
65.625,21.875,12.5,0.018972788059778145
18.75,21.875,59.375,0.019080845255274106
18.75,28.125,53.125,0.011672431444155595
25.0,28.125,46.875,0.011333089789131749
53.125,28.125,18.75,0.0205460427496012
31.25,18.75,50.0,1.5458378784023202e-08
59.375,34.375,6.25,0.01065629057383821
46.875,28.125,25.0,0.0019432835934559281
37.5,21.875,40.625,0.01259267074418653
37.5,31.25,31.25,1.6963771663635758e-08
46.875,46.875,6.25,7.232774622699233e-07
34.375,40.625,25.0,0.009135381203125594
21.875,46.875,31.25,0.003129815364279886
3.125,53.125,43.75,0.026325403278096956
43.75,40.625,15.625,8.513741354875026e-06
59.375,0.0,40.625,0.026026821338164467
40.625,59.375,0.0,0.03901164281366192
0.0,46.875,53.125,0.04041820659294573
56.25,6.25,37.5,1.2216139438735799e-08
25.0,53.125,21.875,0.01608533485745702
3.125,37.5,59.375,0.024183856399928358
9.375,40.625,50.0,0.015854737383771886
31.25,3.125,65.625,0.00990082724335376
59.375,12.5,28.125,0.0032187354285059225
0.0,62.5,37.5,1.4646945632816339e-08
65.625,31.25,3.125,2.8392097086390954e-07
12.5,53.125,34.375,0.004368606884266279
43.75,0.0,56.25,1.493660573824714e-08
15.625,65.625,18.75,0.018611993792805464
34.375,59.375,6.25,1.5948208058228382e-06
50.0,6.25,43.75,1.525607525831408e-08
50.0,34.375,15.625,0.01425035570235315
25.0,18.75,56.25,1.7556339055380835e-08
12.5,43.749999999999986,43.75,1.3797544123319106e-08
50.0,12.5,37.5,1.562670996960003e-08
34.375,9.375,56.25,0.020053760802474275
46.875,43.75,9.375,1.5884994620001278e-06
6.250000000000011,59.375,34.375,0.030845119539357854
9.379343442456134,65.62065655754387,25.0,0.02494879327836946
28.125,9.37500000000001,62.499999999999986,8.223136558667643e-07
37.5,49.999999999999986,12.5,1.3118691617328776e-08
62.5,25.0,12.5,1.5692556319959517e-08
53.125,46.875,0.0,0.00984528109860371
15.629343442456134,34.375,49.99565655754387,0.007394534197792762
37.5,56.249999999999986,6.25,1.6744158113902153e-08
65.625,3.125,31.25,0.02959981801480609
21.87500000000001,15.625,62.499999999999986,0.01669668705078907
59.375,18.746020709226165,21.878979290773835,0.005998513489314166
53.125,37.50143355328744,9.37356644671256,0.006359376289984643
56.25,12.5,31.25,1.3693140577502243e-08
28.125,25.0,46.875,0.006263881152368085
21.875,59.375,18.75,1.3415484309320093e-06
0.0,59.375,40.625,2.473298722258353e-06
43.75,15.625,40.624999999999986,0.01645437524839816
40.628979290773835,24.996020709226165,34.375,0.0031679052307669884
15.628979290773836,24.996020709226162,59.375,0.027618633465407157
43.75,3.1313224815420426,53.11867751845796,0.00127830680998754
62.5,9.371020709226164,28.128979290773838,0.007965730789597584
62.5,12.5,25.0,1.4254993170650732e-08
40.625,46.875,12.5,0.00998180453402539
53.125,40.625,6.25,0.03498902265878642
6.250000000000011,43.749999999999986,50.0,1.3053932723551834e-08
46.875,34.375,18.74999999999999,4.421641214804741e-07
25.001433553287434,65.625,9.373566446712566,2.364329340929319e-06
3.125,31.25,65.625,1.2901186030888203e-06
6.25,50.004343442456126,43.745656557543874,1.4851356819172083e-08
21.878979290773838,12.5,65.62102070922616,0.04037183517236153
12.5,56.24880027615347,31.25119972384654,1.796639140810947e-08
34.375000000000014,53.125,12.49999999999999,0.01351597361480066
28.125,15.629343442456134,56.24565655754387,2.739182049850697e-07
46.875,6.25,46.875,0.046927902603191046
40.625,56.249999999999986,3.125,0.0177619754989712
34.375,0.0,65.625,0.024011554054522984
53.126656279360695,9.373343720639307,37.5,0.004623092700034163
65.62102070922616,18.75,15.628979290773835,0.034247978732123915
12.5,65.625,21.875,0.029627335550523732
6.25,53.125,40.625,0.006322665657468827
28.125,43.746020709226165,28.128979290773838,0.02751595632188562
28.128979290773838,34.371020709226165,37.5,0.02490354923135593
28.12793748414023,62.49706251585977,9.375,0.0048362088682518635
56.249999999999986,9.375,34.375000000000014,0.011356742022552851
21.875,49.996020709226165,28.128979290773838,1.1731526176609595e-06
31.25,15.621020709226164,53.128979290773835,0.014243009824246543
21.875,56.249999999999986,21.87500000000001,1.0146062270785433e-06
37.5,28.125,34.375,0.008404374299308038
15.628979290773836,56.249999999999986,28.121020709226173,0.0032835295470547234
46.875,49.999999999999986,3.125,0.024301330771938707
59.38041284406127,31.246020709226162,9.373566446712566,0.033729403623573934
9.375,62.49565655754387,28.129343442456133,0.012930804399319182
50.0,40.625,9.375,0.00027883485129299887
9.375,34.37934344245613,56.24565655754387,1.111745472798345e-06


==> Res_3_0.03125_uniform_equal_2.csv <==
x,y,z,myvalue
65.625,34.375,0.0,0.004169441185857351
59.375,40.625,0.0,0.005254410805535361
53.125,46.875,0.0,0.0057525127818454065
46.875,53.125,0.0,0.005752512453284347
40.625,59.375,0.0,0.005254411765013755
34.375,65.625,0.0,0.004169441149464103
65.625,31.25,3.125,0.004026777301953107
62.5,34.375,3.125,0.004327935603478775
59.375,37.5,3.125,0.005087835349584447
56.25,40.625,3.125,0.005113540067730959
53.125,43.75,3.125,0.005831367887370169
50.0,46.875,3.125,0.005890723271683842
46.875,50.0,3.125,0.005890723830028209
43.75,53.125,3.125,0.005831368021460563
40.625,56.25,3.125,0.005113540420655767
37.5,59.375,3.125,0.005087836249696099
34.375,62.5,3.125,0.00432793570092611
31.25,65.625,3.125,0.004026777337075917
65.625,28.125,6.25,0.005114432306171352
59.375,34.375,6.25,0.003988452659394745
53.125,40.625,6.25,0.004080540102838333
46.875,46.875,6.25,0.003975939358412624
40.625,53.125,6.25,0.004080540751116157
34.375,59.375,6.25,0.003988452659326348
28.125,65.625,6.25,0.005114432429178614
65.625,25.0,9.375,0.005152887054467926
62.5,28.125,9.375,0.00518387931139737
59.375,31.25,9.375,0.004126051660063409
56.25,34.375,9.375,0.003997033864180662
53.125,37.5,9.375,0.004041442315975584
50.0,40.625,9.375,0.003942128801290659
46.875,43.75,9.375,0.00383972806878331
43.75,46.875,9.375,0.003839728129077627
40.625,50.0,9.375,0.003942128986734104
37.5,53.125,9.375,0.004041442647457429
34.375,56.25,9.375,0.003997033404303477
31.25,59.375,9.375,0.004126047507167865
28.125,62.5,9.375,0.005183879521760329
25.0,65.625,9.375,0.0051528897147180555
65.625,21.875,12.5,0.005929792032070337
59.375,28.125,12.5,0.003958799159918632
53.125,34.375,12.5,0.0026830546055552447
46.875,40.625,12.5,0.0025947790554544685
40.625,46.875,12.5,0.002594779200211267
34.375,53.125,12.5,0.002683054600058813
28.125,59.375,12.5,0.003958799287574254
21.875,65.625,12.5,0.005929792439394133
65.625,18.75,15.625,0.00593454794999211
62.5,21.875,15.625,0.0056148498368393425
59.375,25.0,15.625,0.004059912366415152
56.25,28.125,15.625,0.004050964031994826
53.125,31.25,15.625,0.002754965607558131
50.0,34.375,15.625,0.0026981330786716856
46.875,37.5,15.625,0.002591119426672288
43.75,40.625,15.625,0.002583626485169332
40.625,43.75,15.625,0.0025836265360290474
37.5,46.875,15.625,0.0025911195620773263
34.375,50.0,15.625,0.0026981331301716154
31.25,53.125,15.625,0.0027549656084215573
28.125,56.25,15.625,0.004050963783901886
25.0,59.375,15.625,0.0040599135802816865
21.875,62.5,15.625,0.0056148505030588665
18.75,65.625,15.625,0.0059345493889406764
65.625,15.625,18.75,0.005934549681832264
59.375,21.875,18.75,0.0038474492792338164
53.125,28.125,18.75,0.0025714536212389743
46.875,34.375,18.75,0.0018892625586985406
40.625,40.625,18.75,0.0018374814622501444
34.375,46.875,18.75,0.0018892625935506865
28.125,53.125,18.75,0.00257145362657169
21.875,59.375,18.75,0.003847449249844848
15.625,65.625,18.75,0.005934548436250714
65.625,12.5,21.875,0.00592979257461325
62.5,15.625,21.875,0.005614850425380585
59.375,18.75,21.875,0.0038474497381282956
56.25,21.875,21.875,0.003940194790904587
53.125,25.0,21.875,0.0026026029380870094
50.0,28.125,21.875,0.0026056196530921012
46.875,31.25,21.875,0.0019341249466988143
43.75,34.375,21.875,0.0019451839659749195
40.625,37.5,21.875,0.0018732729116507285
37.5,40.625,21.875,0.0018732729350183466
34.375,43.75,21.875,0.0019451839752272393
31.25,46.875,21.875,0.001934124960902668
28.125,50.0,21.875,0.0026056196695368977
25.0,53.125,21.875,0.0026026028346635127
21.875,56.25,21.875,0.003940194382756847
18.75,59.375,21.875,0.003847449599875043
15.625,62.5,21.875,0.005614850246250982
12.5,65.625,21.875,0.005929790275199343
65.625,9.375,25.0,0.005152889928691673
59.375,15.625,25.0,0.004059912911923344
53.125,21.875,25.0,0.002602602948273928
46.875,28.125,25.0,0.0018447801823704877
40.625,34.375,25.0,0.0014962998566556127
34.375,40.625,25.0,0.001496299877160639
28.125,46.875,25.0,0.0018447801866498508
21.875,53.125,25.0,0.002602602859064868
15.625,59.375,25.0,0.004059913134822045
9.375,65.625,25.0,0.005152888705024841
65.625,6.25,28.125,0.0051144321649015025
62.5,9.375,28.125,0.005183879765291796
59.375,12.5,28.125,0.003958799377755868
56.25,15.625,28.125,0.004050964186823296
53.125,18.75,28.125,0.00257145380795255
50.0,21.875,28.125,0.0026056197421748515
46.875,25.0,28.125,0.0018447802158355186
43.75,28.125,28.125,0.0018833368962580333
40.625,31.25,28.125,0.0015319197815957487
37.5,34.375,28.125,0.0015528744066200606
34.375,37.5,28.125,0.0015528744166060067
31.25,40.625,28.125,0.0015319198138288577
28.125,43.75,28.125,0.001883336935172252
25.0,46.875,28.125,0.0018447802132052745
21.875,50.0,28.125,0.0026056197090715953
18.75,53.125,28.125,0.002571453751533796
15.625,56.25,28.125,0.0040509645781797304
12.5,59.375,28.125,0.003958799311716477
9.375,62.5,28.125,0.00518387929288699
6.25,65.625,28.125,0.005114432435468837
65.625,3.125,31.25,0.004026777221570736
59.375,9.375,31.25,0.004126048438645245
53.125,15.625,31.25,0.0027549656421805824
46.875,21.875,31.25,0.0019341249887081275
40.625,28.125,31.25,0.0015319198029529622
34.375,34.375,31.25,0.0015553586172446761
28.125,40.625,31.25,0.001531919807618362
21.875,46.875,31.25,0.001934125011812672
15.625,53.125,31.25,0.0027549656327446174
9.375,59.375,31.25,0.004126048493268018
3.125,65.625,31.25,0.004026777030529253
65.625,0.0,34.375,0.004169441126845633
62.5,3.125,34.375,0.004327935700705885
59.375,6.25,34.375,0.0039884525078912976
56.25,9.375,34.375,0.003997033810823228
53.125,12.5,34.375,0.0026830546365877762
50.0,15.625,34.375,0.0026981331315527914
46.875,18.75,34.375,0.00188926260663128
43.75,21.875,34.375,0.0019451839485833547
40.625,25.0,34.375,0.0014962998902623818
37.5,28.125,34.375,0.0015528744295539509
34.375,31.25,34.375,0.0015553586062352538
31.25,34.375,34.375,0.0015553586072574778
28.125,37.5,34.375,0.0015528744204264626
25.0,40.625,34.375,0.0014962998692810581
21.875,43.75,34.375,0.0019451839745915475
18.75,46.875,34.375,0.0018892625965335108
15.625,50.0,34.375,0.0026981331816965264
12.5,53.125,34.375,0.002683054646549536
9.375,56.25,34.375,0.003997034073600091
6.25,59.375,34.375,0.003988452376737897
3.125,62.5,34.375,0.004327935612720673
0.0,65.625,34.375,0.004169440967365942
59.375,3.125,37.5,0.005087835125270486
53.125,9.375,37.5,0.004041442369128107
46.875,15.625,37.5,0.002591119495336243
40.625,21.875,37.5,0.0018732729539235843
34.375,28.125,37.5,0.0015528744437473608
28.125,34.375,37.5,0.0015528744146064536
21.875,40.625,37.5,0.0018732729386722114
15.625,46.875,37.5,0.002591119524586088
9.375,53.125,37.5,0.00404144328714679
3.125,59.375,37.5,0.0050878362315946125
59.375,0.0,40.625,0.005254411310751958
56.25,3.125,40.625,0.005113539809178939
53.125,6.25,40.625,0.00408054030889008
50.0,9.375,40.625,0.003942129103021255
46.875,12.5,40.625,0.002594779183655486
43.75,15.625,40.625,0.002583626505175061
40.625,18.75,40.625,0.001837481492503404
37.5,21.875,40.625,0.0018732729369960299
34.375,25.0,40.625,0.0014962998956475559
31.25,28.125,40.625,0.0015319198005738625
28.125,31.25,40.625,0.0015319197958351806
25.0,34.375,40.625,0.0014962998660025143
21.875,37.5,40.625,0.0018732729559937605
18.75,40.625,40.625,0.0018374814691992818
15.625,43.75,40.625,0.002583626547680001
12.5,46.875,40.625,0.002594779242861083
9.375,50.0,40.625,0.003942129254014649
6.25,53.125,40.625,0.004080539991216142
3.125,56.25,40.625,0.00511354014509002
0.0,59.375,40.625,0.005254410973027931
53.125,3.125,43.75,0.005831368194942585
46.875,9.375,43.75,0.003839728465031372
40.625,15.625,43.75,0.002583626586605019
34.375,21.875,43.75,0.0019451839881683055
28.125,28.125,43.75,0.001883336911960733
21.875,34.375,43.75,0.0019451839905087328
15.625,40.625,43.75,0.0025836265894589763
9.375,46.875,43.75,0.003839728463968826
3.125,53.125,43.75,0.005831367686345526
53.125,0.0,46.875,0.005752513052173618
50.0,3.125,46.875,0.005890723677904873
46.875,6.25,46.875,0.0039759393357648555
43.75,9.375,46.875,0.003839728144113188
40.625,12.5,46.875,0.0025947791654685397
37.5,15.625,46.875,0.002591119576907284
34.375,18.75,46.875,0.0018892626603424572
31.25,21.875,46.875,0.0019341249911093443
28.125,25.0,46.875,0.0018447802174866826
25.0,28.125,46.875,0.00184478019631607
21.875,31.25,46.875,0.001934124962835836
18.75,34.375,46.875,0.0018892625839548993
15.625,37.5,46.875,0.002591119543492272
12.5,40.625,46.875,0.002594779300588709
9.375,43.75,46.875,0.0038397286243811095
6.25,46.875,46.875,0.003975939291017185
3.125,50.0,46.875,0.005890722946465533
0.0,53.125,46.875,0.005752512180461094
46.875,3.125,50.0,0.00589072430740936
40.625,9.375,50.0,0.0039421284948924695
34.375,15.625,50.0,0.0026981331280905374
28.125,21.875,50.0,0.0026056196693477027
21.875,28.125,50.0,0.0026056197448106905
15.625,34.375,50.0,0.002698133112558881
9.375,40.625,50.0,0.003942128872946946
3.125,46.875,50.0,0.005890723647810151
46.875,0.0,53.125,0.005752512478073905
43.75,3.125,53.125,0.0058313682743845515
40.625,6.25,53.125,0.004080539932845832
37.5,9.375,53.125,0.004041441970263031
34.375,12.5,53.125,0.002683054667651205
31.25,15.625,53.125,0.002754965733321886
28.125,18.75,53.125,0.002571453772598235
25.0,21.875,53.125,0.002602602916582892
21.875,25.0,53.125,0.002602602956640729
18.75,28.125,53.125,0.0025714537572778464
15.625,31.25,53.125,0.002754965602316546
12.5,34.375,53.125,0.0026830546392230554
9.375,37.5,53.125,0.0040414426312297
6.25,40.625,53.125,0.004080540220212269
3.125,43.75,53.125,0.005831368082106831
0.0,46.875,53.125,0.005752512658804996
40.625,3.125,56.25,0.00511354022794196
34.375,9.375,56.25,0.003997033958948992
28.125,15.625,56.25,0.004050964206444832
21.875,21.875,56.25,0.003940194569880272
15.625,28.125,56.25,0.004050963941786557
9.375,34.375,56.25,0.003997033428276483
3.125,40.625,56.25,0.005113540720921015
40.625,0.0,59.375,0.00525441087943187
37.5,3.125,59.375,0.005087835570489701
34.375,6.25,59.375,0.003988452794928295
31.25,9.375,59.375,0.004126048575672124
28.125,12.5,59.375,0.003958799553551859
25.0,15.625,59.375,0.004059912807814607
21.875,18.75,59.375,0.0038474500156697173
18.75,21.875,59.375,0.003847449795676779
15.625,25.0,59.375,0.004059913923161885
12.5,28.125,59.375,0.003958799987045613
9.375,31.25,59.375,0.004126045186274424
6.25,34.375,59.375,0.003988452897786679
3.125,37.5,59.375,0.005087836573905887
0.0,40.625,59.375,0.0052544116413453254
34.375,3.125,62.5,0.004327935855902688
28.125,9.375,62.5,0.005183880051503529
21.875,15.625,62.5,0.00561485005151013
15.625,21.875,62.5,0.00561484920649359
9.375,28.125,62.5,0.005183880164030313
3.125,34.375,62.5,0.004327935769954819
34.375,0.0,65.625,0.0041694411008120005
31.25,3.125,65.625,0.004026777272640408
28.125,6.25,65.625,0.005114433022069515
25.0,9.375,65.625,0.00515288811614543
21.875,12.5,65.625,0.005929790983301867
18.75,15.625,65.625,0.005934547060328751
15.625,18.75,65.625,0.00593454820620358
12.5,21.875,65.625,0.0059297924941194785
9.375,25.0,65.625,0.005152890920433207
6.25,28.125,65.625,0.005114432647141338
3.125,31.25,65.625,0.00402677700779258
0.0,34.375,65.625,0.00416944126753435


==> Res_3_0.0625_bounds_equal_1.csv <==
iteration,lower_bound,upper_bound
0.0,-0.9999999999999991,1.0000000000000027
1.0,-1.0000000075000002,1.000000007500002
2.0,-1.0000000000904694,1.0000000002599396
3.0,-1.0000000006703997,1.000000000686882
4.0,-1.0000000000036087,1.0000000000040856
5.0,-1.0000000090528847,1.000000007171435
6.0,-1.0000000052009148,1.0000000023225128
7.0,-0.9465634320979412,1.0000000000113456
8.0,-1.0000000006820855,1.0000000004600076
9.0,-0.5829121952482148,0.7142857144741241
10.0,-0.6919664829724135,0.9999999816631209
11.0,-0.8063069035360231,0.25170067731600065
12.0,-0.4925372988013623,0.567164179422516
13.0,-0.6249999909093313,0.27499999999188907
14.0,-0.8461538458900417,0.4023668636194362
15.0,-0.42477406639010207,0.3205741645072626
16.0,-0.35709189811149056,0.2629138133804054
17.0,-0.32660550446473335,0.284403669730557
18.0,-0.18734228122129393,0.24999992458107156
19.0,-0.1463976673495888,0.19356659140198262
20.0,-0.11083949820835937,0.1558378900006967
21.0,-0.23551927512705229,0.2574698276313927
22.0,-0.2018647008271901,0.15710568589243978
23.0,-0.22232611773477418,0.20712909418555103
24.0,-0.15714722262739178,0.14367288586297455
25.0,-0.06635674035718431,0.10858669294486933
26.0,-0.08250214129993116,0.08655770253989958
27.0,-0.07546334981662328,0.08736044863529902
28.0,-0.10905596031207043,0.046168319115361456
29.0,-0.059327878605399675,0.09979223403612503
30.0,-0.029010503780054986,0.10477923098359598
31.0,-0.03498060065790698,0.05525139143379176
32.0,-0.03312940926194008,0.046185366389543514
33.0,-0.05049138834401479,0.030658296282406017
34.0,-0.040026512630572775,0.06032385026388987
35.0,-0.03036012703465918,0.026023424669066486
36.0,-0.025171262072648748,0.023929144327408114
37.0,-0.03004650391437158,0.023769551748586082
38.0,-0.01890482414115402,0.020850242374891526
39.0,-0.017478718260804715,0.010234458835285842
40.0,-0.02120361105530666,0.005132417520218091
41.0,-6.297184995673888e-13,1.425526363618701e-13


==> Res_3_0.0625_uniform_equal_2.csv <==
x,y,z,myvalue
68.75,31.25,0.0,0.007360583197166188
62.5,37.5,0.0,0.023140418454733497
56.25,43.75,0.0,0.010517853655315415
50.0,50.0,0.0,0.02907337205480507
43.75,56.25,0.0,0.010517855489530019
37.5,62.5,0.0,0.023140445243599247
31.25,68.75,0.0,0.00736058259955619
68.75,25.0,6.25,0.010212842555159191
62.5,31.25,6.25,0.005505376095780215
56.25,37.5,6.25,0.006809267611952003
50.0,43.75,6.25,0.005250296245172196
43.75,50.0,6.25,0.0052502902072349275
37.5,56.25,6.25,0.00680926348531024
31.25,62.5,6.25,0.005505376343227933
25.0,68.75,6.25,0.01021284342830303
68.75,18.75,12.5,0.010204354898855825
62.5,25.0,12.5,0.024345805998483842
56.25,31.25,12.5,0.0051497237234799315
50.0,37.5,12.5,0.013395945087091023
43.75,43.75,12.5,0.004919444076401949
37.5,50.0,12.5,0.01339594082285152
31.25,56.25,12.5,0.0051497244745516745
25.0,62.5,12.5,0.02434581604814224
18.75,68.75,12.5,0.010204355564851669
68.75,12.5,18.75,0.010204353076108966
62.5,18.75,18.75,0.005127865058365431
56.25,25.0,18.75,0.005300932496433004
50.0,31.25,18.75,0.0033986073100279383
43.75,37.5,18.75,0.0037460215750130675
37.5,43.75,18.75,0.0037460199571645886
31.25,50.0,18.75,0.0033986074861279713
25.0,56.25,18.75,0.005300934997074114
18.75,62.5,18.75,0.0051278618807212035
12.5,68.75,18.75,0.010204352135136997
68.75,6.25,25.0,0.010212839452725638
62.5,12.5,25.0,0.024345820372941154
56.25,18.75,25.0,0.005300934371628235
50.0,25.0,25.0,0.008874683933298702
43.75,31.25,25.0,0.003344165959299717
37.5,37.5,25.0,0.006954234939915908
31.25,43.75,25.0,0.003344165596875903
25.0,50.0,25.0,0.008874685841048386
18.75,56.25,25.0,0.0053009334027604915
12.5,62.5,25.0,0.024345806345258077
6.25,68.75,25.0,0.010212840478970024
68.75,0.0,31.25,0.007360582215954145
62.5,6.25,31.25,0.005505376893843137
56.25,12.5,31.25,0.005149722347570222
50.0,18.75,31.25,0.0033986071283703375
43.75,25.0,31.25,0.0033441647481222705
37.5,31.25,31.25,0.0030193234499882662
31.25,37.5,31.25,0.003019323486826454
25.0,43.75,31.25,0.003344165437416446
18.75,50.0,31.25,0.003398606911884006
12.5,56.25,31.25,0.0051497230395214305
6.25,62.5,31.25,0.005505379220730366
0.0,68.75,31.25,0.007360581091966138
62.5,0.0,37.5,0.023140448396681352
56.25,6.25,37.5,0.0068092649569055875
50.0,12.5,37.5,0.013395939193134558
43.75,18.75,37.5,0.0037460199678990757
37.5,25.0,37.5,0.006954231658344553
31.25,31.25,37.5,0.0030193228602173588
25.0,37.5,37.5,0.006954233156623845
18.75,43.75,37.5,0.0037460196604408086
12.5,50.0,37.5,0.013395939420377413
6.25,56.25,37.5,0.006809265137783223
0.0,62.5,37.5,0.02314042628632952
56.25,0.0,43.75,0.010517856232735897
50.0,6.25,43.75,0.005250293401026222
43.75,12.5,43.75,0.004919444222465907
37.5,18.75,43.75,0.003746019397716736
31.25,25.0,43.75,0.003344164709966231
25.0,31.25,43.75,0.0033441650786191495
18.75,37.5,43.75,0.00374602109275018
12.5,43.75,43.75,0.0049194429746576285
6.25,50.0,43.75,0.005250293589921713
0.0,56.25,43.75,0.010517855272308469
50.0,0.0,50.0,0.029073366917905963
43.75,6.25,50.0,0.005250293487298586
37.5,12.5,50.0,0.013395944218671296
31.25,18.75,50.0,0.0033986061650193126
25.0,25.0,50.0,0.008874680750077671
18.75,31.25,50.0,0.003398606411617152
12.5,37.5,50.0,0.013395944443593861
6.25,43.75,50.0,0.005250293266777039
0.0,50.0,50.0,0.02907337503376045
43.75,0.0,56.25,0.010517855662789628
37.5,6.25,56.25,0.006809269155280793
31.25,12.5,56.25,0.005149723757144819
25.0,18.75,56.25,0.005300932386335054
18.75,25.0,56.25,0.005300931715471884
12.5,31.25,56.25,0.005149723060629488
6.25,37.5,56.25,0.006809265805822546
0.0,43.75,56.25,0.010517854428651286
37.5,0.0,62.5,0.023140418942005865
31.25,6.25,62.5,0.005505374916645478
25.0,12.5,62.5,0.02434581111207003
18.75,18.75,62.5,0.00512786568767992
12.5,25.0,62.5,0.024345829614618873
6.25,31.25,62.5,0.005505374707996244
0.0,37.5,62.5,0.02314043571370756
31.25,0.0,68.75,0.007360582999927379
25.0,6.25,68.75,0.010212843035119538
18.75,12.5,68.75,0.010204353067889744
12.5,18.75,68.75,0.010204350237017662
6.25,25.0,68.75,0.010212843188038423
0.0,31.25,68.75,0.007360583444080386


==> Res_3_0.25_bounds_equal.csv <==
x,y,z,myvalue
50.0,50.0,0.0,0.23550654481212782
25.0,0.0,75.0,0.0978267885219773
0.0,50.0,50.0,0.2355065448104934
0.0,75.0,25.0,0.097826788522798
50.0,0.0,50.0,0.23550654481236835
75.0,25.0,-0.0,0.09782678852228573


==> game_2_DOvsFP_1.csv <==
iteration,lower_bound,upper_bound,lower_bound,upper_bound
0,-0.799836122,0.030559113,-4.30176761,2.063513994
1,-3.399872,0.030559113,-4.699839805,-0.210877782
2,-0.569449137,-0.457104842,-3.526802537,-0.388948472
3,-0.507822851,-0.479735196,-2.759112402,-0.369222586
4,-0.482568,-0.4754875,-2.247576322,-0.32258346
5,-0.481152,-0.479352,-1.886923268,-0.276989212
6,-0.480432003,-0.479982001,-1.62018023,-0.237319117
7,-0.480072,-0.4799595,-1.415372951,-0.203682217
8,-0.48003,-0.479998,-1.253287957,-0.175218358
9,-0.480006,-0.479998,-1.121939161,-0.150997121
10,-0.480002,-0.48,-1.013352692,-0.130220969
11,-0.480000004,-0.479999542,-1.114804354,-0.11224835
12,-0.480000004,-0.479999542,-1.341469404,-0.350085555
13,-0.480000004,-0.479999542,-1.417505732,-0.448546711
14,-0.480000004,-0.479999542,-1.395835883,-0.455181563
15,-0.480000004,-0.479999542,-1.310741641,-0.401041204
16,-0.480000004,-0.479999542,-1.184765779,-0.306807075
17,-0.480000004,-0.479999542,-1.032989903,-0.186475127
18,-0.480000004,-0.479999542,-0.865404013,-0.049636115
19,-0.480000004,-0.479999542,-0.88245968,0.097076665
20,-0.480000004,-0.479999542,-0.945776934,-0.007542765
21,-0.480000004,-0.479999542,-0.993363528,-0.093457406
22,-0.480000004,-0.479999542,-1.028764157,-0.164254082
23,-0.480000004,-0.479999542,-1.054323984,-0.222738602
24,-0.480000004,-0.479999542,-1.072095104,-0.271127135
25,-0.480000004,-0.479999542,-1.083608754,-0.311185628
26,-0.480000004,-0.479999542,-1.089998134,-0.344332661
27,-0.480000004,-0.479999542,-1.092433986,-0.371716244
28,-0.480000004,-0.479999542,-1.091555849,-0.394271772
29,-0.480000004,-0.479999542,-1.088005654,-0.412766206
30,-0.480000004,-0.479999542,-1.082414568,-0.427832061
31,-0.480000004,-0.479999542,-1.075045925,-0.439993785
32,-0.480000004,-0.479999542,-1.066294534,-0.449688394
33,-0.480000004,-0.479999542,-1.056493224,-0.457281735
34,-0.480000004,-0.479999542,-1.045850332,-0.463081397
35,-0.480000004,-0.479999542,-1.034544711,-0.467347019
36,-0.480000004,-0.479999542,-1.022665125,-0.470298584
37,-0.480000004,-0.479999542,-1.010413727,-0.472123121
38,-0.480000004,-0.479999542,-0.997903682,-0.472980152
39,-0.480000004,-0.479999542,-0.98517689,-0.473006148
40,-0.480000004,-0.479999542,-0.972323795,-0.472318181
41,-0.480000004,-0.479999542,-0.959422229,-0.471016943
42,-0.480000004,-0.479999542,-0.946539154,-0.469189244
43,-0.480000004,-0.479999542,-0.9336864,-0.466910091
44,-0.480000004,-0.479999542,-0.920874747,-0.464244426
45,-0.480000004,-0.479999542,-0.908155731,-0.461248576
46,-0.480000004,-0.479999542,-0.895573694,-0.457971486
47,-0.480000004,-0.479999542,-0.883128409,-0.454455745
48,-0.480000004,-0.479999542,-0.870819666,-0.450738468
49,-0.480000004,-0.479999542,-0.858682512,-0.446852035
50,-0.480000004,-0.479999542,-0.846713208,-0.442824726
51,-0.480000004,-0.479999542,-0.834940877,-0.438681264
52,-0.480000004,-0.479999542,-0.8233592,-0.434443276
53,-0.480000004,-0.479999542,-0.811962326,-0.430129694
54,-0.480000004,-0.479999542,-0.800744829,-0.425757095
55,-0.480000004,-0.479999542,-0.789729707,-0.42134
56,-0.480000004,-0.479999542,-0.778909748,-0.416891125
57,-0.480000004,-0.479999542,-0.768278235,-0.412421608
58,-0.480000004,-0.479999542,-0.757854163,-0.407941199
59,-0.480000004,-0.479999542,-0.747605127,-0.403458427
60,-0.480000004,-0.479999542,-0.737549305,-0.398980748
61,-0.480000004,-0.479999542,-0.727679671,-0.394514669
62,-0.480000004,-0.479999542,-0.718011772,-0.390065864
63,-0.480000004,-0.479999542,-0.708516244,-0.385639267
64,-0.480000004,-0.479999542,-0.699208117,-0.381239163
65,-0.480000004,-0.479999542,-0.690080388,-0.376869258
66,-0.480000004,-0.479999542,-0.681126472,-0.37253275
67,-0.480000004,-0.479999542,-0.672340171,-0.368232383
68,-0.480000004,-0.479999542,-0.663715647,-0.363970503
69,-0.480000004,-0.479999542,-0.655247394,-0.3597491
70,-0.480000004,-0.479999542,-0.6469476,-0.35556985
71,-0.480000004,-0.479999542,-0.656884253,-0.351434151
72,-0.480000004,-0.479999542,-0.682885839,-0.379777695
73,-0.480000004,-0.479999542,-0.704641436,-0.403868888
74,-0.480000004,-0.479999542,-0.722368883,-0.424015419
75,-0.480000004,-0.479999542,-0.736496766,-0.440501632
76,-0.480000004,-0.479999542,-0.747206055,-0.453590508
77,-0.480000004,-0.479999542,-0.754773901,-0.463525447
78,-0.480000004,-0.479999542,-0.75945932,-0.470531888
79,-0.480000004,-0.479999542,-0.761404203,-0.474818783
80,-0.480000004,-0.479999542,-0.760841188,-0.476579928
81,-0.480000004,-0.479999542,-0.757892515,-0.475995182
82,-0.480000004,-0.479999542,-0.752860654,-0.473231572
83,-0.480000004,-0.479999542,-0.745754312,-0.468444302
84,-0.480000004,-0.479999542,-0.736851226,-0.461777674
85,-0.480000004,-0.479999542,-0.72614991,-0.453365926
86,-0.480000004,-0.479999542,-0.71390598,-0.443334005
87,-0.480000004,-0.479999542,-0.700192071,-0.431798268
88,-0.480000004,-0.479999542,-0.685077553,-0.418867123
89,-0.480000004,-0.479999542,-0.668707803,-0.404641627
90,-0.480000004,-0.479999542,-0.651141783,-0.389216021
91,-0.480000004,-0.479999542,-0.632435894,-0.372678234
92,-0.480000004,-0.479999542,-0.616205544,-0.355110333
93,-0.480000004,-0.479999542,-0.621835464,-0.363372147
94,-0.480000004,-0.479999542,-0.627046543,-0.371181531
95,-0.480000004,-0.479999542,-0.631887725,-0.378561235
96,-0.480000004,-0.479999542,-0.636373089,-0.38553272
97,-0.480000004,-0.479999542,-0.640516139,-0.392116242
98,-0.480000004,-0.479999542,-0.644329834,-0.398330927
99,-0.480000004,-0.479999542,-0.647856556,-0.404194844


==> game_6_DOvsFP_1.csv <==
iteration,lower_bound,upper_bound,lower_bound,upper_bound
0,-1.000784968,1.562486121,-1.062627959,0.962925362
1,-1.000784969,0.83157165,-1.571670869,0.981384805
2,-2.033628188,0.538752552,-1.333456121,0.596448499
3,-0.978389784,0.524299797,-1.487917905,0.706699689
4,-0.819592373,-0.282436374,-1.777958228,-0.014969403
5,-0.792752105,-0.225209887,-1.953543041,-0.31128228
6,-0.662013114,-0.460671315,-1.754137641,-0.089121549
7,-0.651732445,-0.334634804,-1.328432707,0.14539384
8,-0.590313501,-0.539026647,-1.028156719,0.29716442
9,-0.566748637,-0.548544952,-0.995970381,0.392339539
10,-0.562015057,-0.54634142,-1.08992133,0.18942937
11,-0.562406672,-0.556083644,-1.139052989,0.055727939
12,-0.560679583,-0.55585947,-1.286507657,0.008108215
13,-0.559379547,-0.556703315,-1.264942711,-0.061759161
14,-0.558776095,-0.557287504,-1.245314498,-0.121053545
15,-0.558199993,-0.557950321,-1.227060475,-0.171447294
16,-0.558201857,-0.5580024,-1.209800846,-0.214090228
17,-0.558135006,-0.558033852,-1.192901746,-0.249380753
18,-0.558128899,-0.558091935,-1.175782615,-0.190793913
19,-0.558118742,-0.558112067,-1.105724271,-0.130294494
20,-0.558118838,-0.558111088,-1.074652473,-0.14193274
21,-0.55811633,-0.558111721,-1.039278233,-0.145274091
22,-0.558115041,-0.558112864,-1.000008384,-0.141735128
23,-0.558114882,-0.558113691,-0.958163908,-0.133083644
24,-0.55811462,-0.558114069,-0.91494404,-0.121019037
25,-0.55811462,-0.558114069,-0.920031543,-0.103333776
26,-0.55811462,-0.558114069,-0.938150496,-0.145235803
27,-0.55811462,-0.558114069,-0.945400236,-0.175089075
28,-0.55811462,-0.558114069,-0.943647,-0.195037738
29,-0.55811462,-0.558114069,-0.934608751,-0.206892806
30,-0.55811462,-0.558114069,-0.919821838,-0.212363914
31,-0.55811462,-0.558114069,-0.900951589,-0.212831455
32,-0.55811462,-0.558114069,-0.87892708,-0.209518591
33,-0.55811462,-0.558114069,-0.854814128,-0.203319793
34,-0.55811462,-0.558114069,-0.902834381,-0.194982765
35,-0.55811462,-0.558114069,-0.946429721,-0.255893068
36,-0.55811462,-0.558114069,-0.985012717,-0.310213031
37,-0.55811462,-0.558114069,-1.017961118,-0.357150955
38,-0.55811462,-0.558114069,-1.044212999,-0.395214849
39,-0.55811462,-0.558114069,-1.061427756,-0.420932379
40,-0.55811462,-0.558114069,-1.062394701,-0.419250986
41,-0.55811462,-0.558114069,-1.022537506,-0.390085184
42,-0.55811462,-0.558114069,-0.977910401,-0.359394786
43,-0.55811462,-0.558114069,-0.934029124,-0.329252007
44,-0.55811462,-0.558114069,-0.891538637,-0.300050076
45,-0.55811462,-0.558114069,-0.850620788,-0.271893491
46,-0.55811462,-0.558114069,-0.811276318,-0.244795393
47,-0.55811462,-0.558114069,-0.773446167,-0.21873333
48,-0.55811462,-0.558114069,-0.737097785,-0.193669918
49,-0.55811462,-0.558114069,-0.728729264,-0.169561753
50,-0.55811462,-0.558114069,-0.741430222,-0.191770239
51,-0.55811462,-0.558114069,-0.750768764,-0.210144279
52,-0.55811462,-0.558114069,-0.756791591,-0.224926354
53,-0.55811462,-0.558114069,-0.75978771,-0.236460383
54,-0.55811462,-0.558114069,-0.760158358,-0.24514481
55,-0.55811462,-0.558114069,-0.758197528,-0.251387184
56,-0.55811462,-0.558114069,-0.75437371,-0.255571912
57,-0.55811462,-0.558114069,-0.749024811,-0.258042887
58,-0.55811462,-0.558114069,-0.742375639,-0.259097463
59,-0.55811462,-0.558114069,-0.735868153,-0.258987329
60,-0.55811462,-0.558114069,-0.747506454,-0.278331798
61,-0.55811462,-0.558114069,-0.758634187,-0.296924033
62,-0.55811462,-0.558114069,-0.769271581,-0.314785192
63,-0.55811462,-0.558114069,-0.779437594,-0.331932885
64,-0.55811462,-0.558114069,-0.789120358,-0.348380963
65,-0.55811462,-0.558114069,-0.798336434,-0.364139174
66,-0.55811462,-0.558114069,-0.807070801,-0.379212648
67,-0.55811462,-0.558114069,-0.815337788,-0.39360113
68,-0.55811462,-0.558114069,-0.823087352,-0.407297855
69,-0.55811462,-0.558114069,-0.83033103,-0.420287851
70,-0.55811462,-0.558114069,-0.837046468,-0.432545327
71,-0.55811462,-0.558114069,-0.843174802,-0.444029466
72,-0.55811462,-0.558114069,-0.848687835,-0.454689645
73,-0.55811462,-0.558114069,-0.853481881,-0.46441525
74,-0.55811462,-0.558114069,-0.857406328,-0.472107247
75,-0.55811462,-0.558114069,-0.839272666,-0.458966442
76,-0.55811462,-0.558114069,-0.821500985,-0.4460733
77,-0.55811462,-0.558114069,-0.804082905,-0.433432717
78,-0.55811462,-0.558114069,-0.787043759,-0.421042134
79,-0.55811462,-0.558114069,-0.770355784,-0.408902131
80,-0.55811462,-0.558114069,-0.761853693,-0.397011475
81,-0.55811462,-0.558114069,-0.773021503,-0.41260046
82,-0.55811462,-0.558114069,-0.783860392,-0.427757205
83,-0.55811462,-0.558114069,-0.794381774,-0.442495821
84,-0.55811462,-0.558114069,-0.804611324,-0.456829705
85,-0.55811462,-0.558114069,-0.814544361,-0.470771577
86,-0.55811462,-0.558114069,-0.824190804,-0.484333514
87,-0.55811462,-0.558114069,-0.833545606,-0.491809976
88,-0.55811462,-0.558114069,-0.830388124,-0.491539412
89,-0.55811462,-0.558114069,-0.825427686,-0.489439403
90,-0.55811462,-0.558114069,-0.818806391,-0.485706719
91,-0.55811462,-0.558114069,-0.810745125,-0.480526299
92,-0.55811462,-0.558114069,-0.801385566,-0.474068952
93,-0.55811462,-0.558114069,-0.790937528,-0.465423733
94,-0.55811462,-0.558114069,-0.776948373,-0.454861215
95,-0.55811462,-0.558114069,-0.763250659,-0.444518686
96,-0.55811462,-0.558114069,-0.749835372,-0.43438935
97,-0.55811462,-0.558114069,-0.736693866,-0.424466685
98,-0.55811462,-0.558114069,-0.723817846,-0.414744435
99,-0.55811462,-0.558114069,-0.711199346,-0.404446082


==> game_6_DOvsFP_continuous_Alice_DO.csv <==
q,probability,q,density
-1.738,0.151840747,-2.25,0
1.824,0.281440389,-2.2025,0
-0.714,0.239661393,-2.155,0
1.005,0.310546245,-2.1075,0.024996886
1.825,0.016497397,-2.06,0.020653764
,,-2.0125,0
,,-1.965,0
,,-1.9175,0
,,-1.87,0
,,-1.8225,0
,,-1.775,0
,,-1.7275,0.105882178
,,-1.68,0.561849505
,,-1.6325,0.335040594
,,-1.585,0
,,-1.5375,0
,,-1.49,0
,,-1.4425,0
,,-1.395,0
,,-1.3475,0
,,-1.3,0
,,-1.2525,0.024709901
,,-1.205,0.021041584
,,-1.1575,0
,,-1.11,0
,,-1.0625,0
,,-1.015,0
,,-0.9675,0
,,-0.92,0
,,-0.8725,0
,,-0.825,0
,,-0.7775,0
,,-0.73,0.014019802
,,-0.6825,0.67840396
,,-0.635,0.389453465
,,-0.5875,0
,,-0.54,0
,,-0.4925,0
,,-0.445,0
,,-0.3975,0
,,-0.35,0
,,-0.3025,0
,,-0.255,0
,,-0.2075,0
,,-0.16,0
,,-0.1125,0
,,-0.065,0
,,-0.0175,0
,,0.03,0
,,0.0775,0
,,0.125,0
,,0.1725,0
,,0.22,0
,,0.2675,0
,,0.315,0
,,0.3625,0
,,0.41,0
,,0.4575,0
,,0.505,0
,,0.5525,0
,,0.6,0
,,0.6475,0
,,0.695,0
,,0.7425,0
,,0.79,0.007734653
,,0.8375,0.084436634
,,0.885,0.19670495
,,0.9325,0.158278218
,,0.98,0.283354455
,,1.0275,0.167827723
,,1.075,0.027029703
,,1.1225,0.050394059
,,1.17,0.063421782
,,1.2175,0.038085149
,,1.265,0.021671287
,,1.3125,0.006175248
,,1.36,0.02959604
,,1.4075,0
,,1.455,0
,,1.5025,0
,,1.55,0
,,1.5975,0
,,1.645,0
,,1.6925,0.050557426
,,1.74,0.123837624
,,1.7875,0.148517822
,,1.835,0.185441584
,,1.8825,0.154363366
,,1.93,0.052978218
,,1.9775,0
,,2.025,0
,,2.0725,0.041625743
,,2.12,0.04670495
,,2.1675,0
,,2.215,0
,,2.2625,0
,,2.31,0
,,2.3575,0
,,2.405,0
,,2.4525,0
,,2.5,0

